On the Stability of a N-class Aloha Network

Necessary and sufficient conditions are established for the stability of a high-mobility N-class Aloha network, where the position of the sources follows a Poisson point process, each source has an infinity capacity buffer, packets arrive according to a Bernoulli distribution and the link distance between source and destination follows a Rayleigh distribution. It is also derived simple formulas for the stationary packet success probability and mean delay.

==> Data/Opt_Delay.dat <==
c2		D1		D2		Davg
0.1		2.5356	5.856	2.8375
0.10909	2.552	5.6989	2.8615
0.11818	2.5677	5.5604	2.884
0.12727	2.5829	5.4369	2.9051
0.13636	2.5975	5.326	2.9249
0.14545	2.6116	5.2257	2.9436
0.15455	2.6253	5.1344	2.9612
0.16364	2.6386	5.0507	2.9778
0.17273	2.6515	4.9738	2.9936
0.18182	2.6641	4.9027	3.0085
0.19091	2.6764	4.8368	3.0227
0.2	2.6884	4.7754	3.0362
0.20909	2.7001	4.7181	3.0491
0.21818	2.7116	4.6644	3.0614
0.22727	2.7229	4.6139	3.073
0.23636	2.7339	4.5664	3.0842
0.24545	2.7447	4.5215	3.0949
0.25455	2.7553	4.4791	3.105
0.26364	2.7657	4.4389	3.1148
0.27273	2.7759	4.4007	3.1241
0.28182	2.786	4.3643	3.133
0.29091	2.7959	4.3297	3.1416
0.3	2.8057	4.2967	3.1498
0.30909	2.8153	4.2651	3.1576
0.31818	2.8248	4.2349	3.1651
0.32727	2.8341	4.206	3.1724
0.33636	2.8433	4.1783	3.1793
0.34545	2.8524	4.1516	3.186
0.35455	2.8613	4.126	3.1924
0.36364	2.8702	4.1014	3.1985
0.37273	2.8789	4.0776	3.2044
0.38182	2.8876	4.0547	3.2101
0.39091	2.8961	4.0327	3.2155
0.4	2.9045	4.0113	3.2208
0.40909	2.9129	3.9907	3.2258
0.41818	2.9211	3.9708	3.2306
0.42727	2.9293	3.9515	3.2353
0.43636	2.9373	3.9328	3.2398
0.44545	2.9453	3.9147	3.2441
0.45455	2.9532	3.8971	3.2482
0.46364	2.9611	3.8801	3.2522
0.47273	2.9688	3.8635	3.256
0.48182	2.9765	3.8474	3.2597
0.49091	2.9841	3.8318	3.2632
0.5	2.9916	3.8166	3.2666
0.50909	2.9991	3.8018	3.2699
0.51818	3.0065	3.7874	3.273
0.52727	3.0138	3.7733	3.276
0.53636	3.0211	3.7597	3.2789
0.54545	3.0283	3.7463	3.2817
0.55455	3.0355	3.7333	3.2844
0.56364	3.0426	3.7207	3.287
0.57273	3.0496	3.7083	3.2895
0.58182	3.0566	3.6962	3.2918
0.59091	3.0635	3.6844	3.2941
0.6	3.0704	3.6728	3.2963
0.60909	3.0772	3.6615	3.2984
0.61818	3.084	3.6505	3.3004
0.62727	3.0907	3.6397	3.3023
0.63636	3.0973	3.6292	3.3042
0.64545	3.104	3.6188	3.3059
0.65455	3.1105	3.6087	3.3076
0.66364	3.1171	3.5988	3.3092
0.67273	3.1236	3.5891	3.3108
0.68182	3.13	3.5796	3.3123
0.69091	3.1364	3.5702	3.3137
0.7	3.1428	3.5611	3.315
0.70909	3.1491	3.5521	3.3163
0.71818	3.1554	3.5433	3.3175
0.72727	3.1616	3.5347	3.3187
0.73636	3.1678	3.5262	3.3198
0.74545	3.174	3.5179	3.3209
0.75455	3.1801	3.5098	3.3219
0.76364	3.1862	3.5017	3.3228
0.77273	3.1922	3.4939	3.3237
0.78182	3.1982	3.4861	3.3246
0.79091	3.2042	3.4785	3.3254
0.8	3.2102	3.471	3.3261
0.80909	3.2161	3.4637	3.3268
0.81818	3.222	3.4565	3.3275
0.82727	3.2278	3.4494	3.3281
0.83636	3.2336	3.4424	3.3287
0.84545	3.2394	3.4355	3.3292
0.85455	3.2452	3.4287	3.3297
0.86364	3.2509	3.4221	3.3302
0.87273	3.2566	3.4155	3.3306
0.88182	3.2622	3.4091	3.331
0.89091	3.2679	3.4027	3.3314
0.9	3.2735	3.3964	3.3317
0.90909	3.279	3.3903	3.332
0.91818	3.2846	3.3842	3.3323
0.92727	3.2901	3.3782	3.3325
0.93636	3.2956	3.3723	3.3327
0.94545	3.3011	3.3665	3.3329
0.95455	3.3065	3.3608	3.333
0.96364	3.3119	3.3551	3.3331
0.97273	3.3173	3.3496	3.3332
0.98182	3.3227	3.3441	3.3333
0.99091	3.328	3.3387	3.3333
1	3.3333	3.3333	3.3333


==> Data/Opt_Delay_a.dat <==
						
a2		D1_.2	D2_.2	D1_1	D2_1	D1_5	D2_5
1.00E-05	1.539	1.0025	1.5396	1.0011	1.541	1.0005
0.0070806	1.5527	1.0683	1.5692	1.0315	1.606	1.015
0.014151	1.5592	1.0981	1.5826	1.0457	1.635	1.0223
0.021222	1.5645	1.1217	1.5933	1.0572	1.6578	1.0284
0.028292	1.5692	1.1422	1.6027	1.0673	1.6775	1.0338
0.035363	1.5735	1.1607	1.6111	1.0766	1.6953	1.039
0.042434	1.5776	1.178	1.619	1.0853	1.7117	1.0439
0.049504	1.5814	1.1942	1.6264	1.0936	1.7271	1.0486
0.056575	1.5852	1.2098	1.6336	1.1016	1.7417	1.0532
0.063645	1.5888	1.2247	1.6404	1.1093	1.7558	1.0577
0.070716	1.5924	1.2392	1.6471	1.1169	1.7694	1.0621
0.077787	1.5958	1.2533	1.6536	1.1243	1.7826	1.0665
0.084857	1.5993	1.2671	1.6599	1.1316	1.7955	1.0709
0.091928	1.6027	1.2807	1.6662	1.1388	1.8081	1.0753
0.098998	1.6061	1.2941	1.6724	1.1459	1.8205	1.0796
0.10607	1.6095	1.3073	1.6785	1.153	1.8328	1.084
0.11314	1.6128	1.3204	1.6845	1.1601	1.8449	1.0883
0.12021	1.6162	1.3334	1.6905	1.1671	1.8568	1.0927
0.12728	1.6195	1.3463	1.6965	1.1741	1.8687	1.0971
0.13435	1.6229	1.3592	1.7025	1.1812	1.8805	1.1016
0.14142	1.6262	1.3721	1.7085	1.1882	1.8923	1.106
0.14849	1.6296	1.3849	1.7144	1.1953	1.904	1.1105
0.15556	1.633	1.3977	1.7204	1.2024	1.9157	1.1151
0.16263	1.6365	1.4106	1.7264	1.2096	1.9274	1.1197
0.1697	1.6399	1.4235	1.7324	1.2168	1.9391	1.1243
0.17678	1.6434	1.4364	1.7384	1.224	1.9508	1.129
0.18385	1.6469	1.4495	1.7445	1.2313	1.9626	1.1338
0.19092	1.6505	1.4625	1.7506	1.2387	1.9744	1.1386
0.19799	1.654	1.4757	1.7567	1.2461	1.9863	1.1435
0.20506	1.6577	1.489	1.7629	1.2537	1.9982	1.1484
0.21213	1.6614	1.5023	1.7692	1.2613	2.0102	1.1535
0.2192	1.6651	1.5158	1.7755	1.269	2.0223	1.1586
0.22627	1.6689	1.5295	1.7819	1.2768	2.0345	1.1638
0.23334	1.6727	1.5432	1.7883	1.2847	2.0468	1.1691
0.24041	1.6766	1.5572	1.7948	1.2927	2.0593	1.1745
0.24748	1.6805	1.5713	1.8014	1.3009	2.0718	1.18
0.25455	1.6845	1.5856	1.8081	1.3092	2.0845	1.1855
0.26162	1.6886	1.6	1.8149	1.3176	2.0974	1.1912
0.26869	1.6928	1.6147	1.8218	1.3261	2.1104	1.1971
0.27576	1.697	1.6296	1.8288	1.3348	2.1236	1.203
0.28283	1.7013	1.6447	1.8359	1.3437	2.1369	1.209
0.2899	1.7057	1.66	1.8431	1.3527	2.1505	1.2152
0.29698	1.7101	1.6756	1.8505	1.3619	2.1643	1.2215
0.30405	1.7147	1.6915	1.858	1.3712	2.1782	1.228
0.31112	1.7194	1.7077	1.8656	1.3808	2.1925	1.2346
0.31819	1.7241	1.7242	1.8733	1.3906	2.2069	1.2414
0.32526	1.729	1.7409	1.8812	1.4005	2.2216	1.2483
0.33233	1.734	1.758	1.8893	1.4107	2.2366	1.2554
0.3394	1.7391	1.7755	1.8975	1.4212	2.2519	1.2627
0.34647	1.7443	1.7933	1.906	1.4318	2.2674	1.2702
0.35354	1.7497	1.8115	1.9146	1.4428	2.2833	1.2779
0.36061	1.7551	1.8302	1.9234	1.454	2.2996	1.2857
0.36768	1.7608	1.8492	1.9324	1.4654	2.3161	1.2938
0.37475	1.7665	1.8687	1.9416	1.4772	2.3331	1.3022
0.38182	1.7725	1.8887	1.9511	1.4893	2.3504	1.3107
0.38889	1.7786	1.9092	1.9608	1.5017	2.3682	1.3195
0.39596	1.7848	1.9302	1.9707	1.5145	2.3864	1.3286
0.40303	1.7913	1.9517	1.9809	1.5277	2.405	1.338
0.41011	1.7979	1.9739	1.9914	1.5412	2.4242	1.3477
0.41718	1.8048	1.9967	2.0022	1.5551	2.4438	1.3576
0.42425	1.8118	2.0201	2.0134	1.5695	2.464	1.3679
0.43132	1.8191	2.0443	2.0248	1.5843	2.4848	1.3786
0.43839	1.8267	2.0691	2.0366	1.5996	2.5062	1.3896
0.44546	1.8344	2.0948	2.0488	1.6154	2.5282	1.401
0.45253	1.8425	2.1213	2.0614	1.6317	2.5509	1.4128
0.4596	1.8508	2.1486	2.0744	1.6487	2.5744	1.4251
0.46667	1.8595	2.1769	2.0879	1.6662	2.5986	1.4378
0.47374	1.8684	2.2062	2.1018	1.6844	2.6236	1.451
0.48081	1.8778	2.2365	2.1162	1.7032	2.6495	1.4647
0.48788	1.8874	2.268	2.1312	1.7228	2.6764	1.479
0.49495	1.8975	2.3006	2.1468	1.7432	2.7042	1.4939
0.50202	1.908	2.3345	2.163	1.7644	2.7331	1.5094
0.50909	1.9189	2.3698	2.1798	1.7865	2.7631	1.5257
0.51616	1.9303	2.4066	2.1973	1.8096	2.7943	1.5426
0.52323	1.9422	2.445	2.2156	1.8337	2.8269	1.5603
0.53031	1.9547	2.485	2.2347	1.8589	2.8608	1.5789
0.53738	1.9678	2.5269	2.2547	1.8853	2.8963	1.5984
0.54445	1.9815	2.5707	2.2757	1.913	2.9334	1.6188
0.55152	1.9959	2.6167	2.2976	1.942	2.9723	1.6403
0.55859	2.0111	2.6649	2.3207	1.9726	3.013	1.663
0.56566	2.027	2.7157	2.345	2.0048	3.0558	1.6869
0.57273	2.0439	2.7692	2.3705	2.0388	3.1009	1.7121
0.5798	2.0617	2.8256	2.3975	2.0747	3.1485	1.7389
0.58687	2.0806	2.8853	2.4261	2.1127	3.1987	1.7672
0.59394	2.1006	2.9486	2.4564	2.1531	3.2519	1.7973
0.60101	2.122	3.0157	2.4885	2.196	3.3083	1.8294
0.60808	2.1447	3.0872	2.5228	2.2417	3.3682	1.8636
0.61515	2.169	3.1634	2.5593	2.2906	3.4322	1.9003
0.62222	2.195	3.245	2.5984	2.3429	3.5005	1.9395
0.62929	2.2229	3.3324	2.6403	2.3991	3.5737	1.9817
0.63636	2.253	3.4265	2.6854	2.4596	3.6523	2.0272
0.64344	2.2856	3.528	2.7341	2.525	3.7371	2.0765
0.65051	2.3209	3.638	2.7869	2.5959	3.8289	2.1299
0.65758	2.3593	3.7575	2.8443	2.6731	3.9286	2.1882
0.66465	2.4013	3.8879	2.9069	2.7574	4.0373	2.2519
0.67172	2.4474	4.0308	2.9755	2.85	4.1564	2.3219
0.67879	2.4983	4.1883	3.0512	2.952	4.2875	2.3991
0.68586	2.5547	4.3628	3.135	3.0652	4.4326	2.4849
0.69293	2.6177	4.5573	3.2285	3.1915	4.5942	2.5807
0.7	2.6884	4.7754	3.3333	3.3333	4.7754	2.6884


==> Data/Opt_RatioPower.dat <==
			
a2			0.2		1		5
1.00E-05	0.0030981	9.27E-04	0.00027752
0.0070806	0.42711	0.12938	0.039778
0.014151	0.71665	0.21837	0.06791
0.021222	0.96809	0.29644	0.093016
0.028292	1.1962	0.36795	0.11635
0.035363	1.4074	0.43476	0.13843
0.042434	1.6051	0.4979	0.15955
0.049504	1.7915	0.558	0.17989
0.056575	1.968	0.61549	0.19956
0.063645	2.1357	0.67067	0.21866
0.070716	2.2954	0.72377	0.23724
0.077787	2.4477	0.77496	0.25535
0.084857	2.593	0.82439	0.27303
0.091928	2.7317	0.87217	0.2903
0.098998	2.8643	0.91838	0.3072
0.10607	2.9909	0.9631	0.32374
0.11314	3.1117	1.0064	0.33994
0.12021	3.2271	1.0483	0.35581
0.12728	3.337	1.0889	0.37137
0.13435	3.4418	1.1282	0.38661
0.14142	3.5415	1.1663	0.40156
0.14849	3.6363	1.2031	0.41622
0.15556	3.7262	1.2387	0.43059
0.16263	3.8114	1.2732	0.44468
0.1697	3.892	1.3065	0.4585
0.17678	3.968	1.3387	0.47204
0.18385	4.0396	1.3697	0.48531
0.19092	4.1068	1.3996	0.49831
0.19799	4.1697	1.4284	0.51104
0.20506	4.2284	1.4562	0.52352
0.21213	4.2829	1.4828	0.53572
0.2192	4.3333	1.5084	0.54767
0.22627	4.3796	1.533	0.55935
0.23334	4.422	1.5565	0.57077
0.24041	4.4605	1.5789	0.58193
0.24748	4.4952	1.6003	0.59283
0.25455	4.5261	1.6207	0.60347
0.26162	4.5533	1.64	0.61384
0.26869	4.5768	1.6583	0.62395
0.27576	4.5967	1.6756	0.63379
0.28283	4.613	1.6919	0.64337
0.2899	4.6259	1.7072	0.65268
0.29698	4.6354	1.7214	0.66172
0.30405	4.6415	1.7347	0.6705
0.31112	4.6442	1.7469	0.679
0.31819	4.6438	1.7582	0.68723
0.32526	4.6401	1.7684	0.69518
0.33233	4.6334	1.7777	0.70286
0.3394	4.6235	1.786	0.71025
0.34647	4.6107	1.7933	0.71737
0.35354	4.5949	1.7996	0.7242
0.36061	4.5762	1.8049	0.73075
0.36768	4.5548	1.8093	0.73701
0.37475	4.5305	1.8127	0.74298
0.38182	4.5035	1.8151	0.74866
0.38889	4.474	1.8165	0.75404
0.39596	4.4418	1.817	0.75912
0.40303	4.4071	1.8165	0.7639
0.41011	4.37	1.815	0.76838
0.41718	4.3305	1.8126	0.77255
0.42425	4.2886	1.8093	0.77641
0.43132	4.2445	1.805	0.77995
0.43839	4.1983	1.7997	0.78318
0.44546	4.1498	1.7935	0.78609
0.45253	4.0994	1.7864	0.78868
0.4596	4.0469	1.7784	0.79094
0.46667	3.9925	1.7694	0.79288
0.47374	3.9362	1.7595	0.79448
0.48081	3.8781	1.7486	0.79574
0.48788	3.8183	1.7369	0.79666
0.49495	3.7568	1.7243	0.79724
0.50202	3.6937	1.7107	0.79747
0.50909	3.6291	1.6963	0.79735
0.51616	3.5629	1.6809	0.79688
0.52323	3.4954	1.6647	0.79604
0.53031	3.4266	1.6476	0.79485
0.53738	3.3565	1.6297	0.79328
0.54445	3.2851	1.6109	0.79134
0.55152	3.2127	1.5912	0.78903
0.55859	3.1391	1.5707	0.78633
0.56566	3.0646	1.5493	0.78326
0.57273	2.9891	1.5272	0.77979
0.5798	2.9128	1.5042	0.77592
0.58687	2.8356	1.4804	0.77166
0.59394	2.7578	1.4558	0.767
0.60101	2.6792	1.4304	0.76193
0.60808	2.6001	1.4042	0.75644
0.61515	2.5205	1.3773	0.75054
0.62222	2.4404	1.3496	0.74421
0.62929	2.3599	1.3212	0.73746
0.63636	2.2791	1.2921	0.73027
0.64344	2.1981	1.2622	0.72264
0.65051	2.1169	1.2317	0.71457
0.65758	2.0356	1.2005	0.70605
0.66465	1.9543	1.1686	0.69707
0.67172	1.873	1.1361	0.68764
0.67879	1.7919	1.103	0.67773
0.68586	1.7109	1.0692	0.66736
0.69293	1.6303	1.0349	0.65651
0.7	1.55	1	0.64517
			


==> Data/Opt_TPower.dat <==
c2		P1	P2
0.1		1	0.54898
0.10909	1	0.55952
0.11818	1	0.56958
0.12727	1	0.57922
0.13636	1	0.58848
0.14545	1	0.59739
0.15455	1	0.606
0.16364	1	0.61431
0.17273	1	0.62237
0.18182	1	0.63019
0.19091	1	0.63778
0.2	1	0.64517
0.20909	1	0.65236
0.21818	1	0.65937
0.22727	1	0.66621
0.23636	1	0.67289
0.24545	1	0.67942
0.25455	1	0.68581
0.26364	1	0.69206
0.27273	1	0.69819
0.28182	1	0.70419
0.29091	1	0.71007
0.3	1	0.71585
0.30909	1	0.72152
0.31818	1	0.72709
0.32727	1	0.73256
0.33636	1	0.73793
0.34545	1	0.74322
0.35455	1	0.74843
0.36364	1	0.75355
0.37273	1	0.75859
0.38182	1	0.76356
0.39091	1	0.76845
0.4	1	0.77327
0.40909	1	0.77802
0.41818	1	0.78271
0.42727	1	0.78733
0.43636	1	0.79189
0.44545	1	0.79639
0.45455	1	0.80083
0.46364	1	0.80522
0.47273	1	0.80955
0.48182	1	0.81383
0.49091	1	0.81805
0.5	1	0.82223
0.50909	1	0.82635
0.51818	1	0.83043
0.52727	1	0.83446
0.53636	1	0.83845
0.54545	1	0.84239
0.55455	1	0.84629
0.56364	1	0.85015
0.57273	1	0.85397
0.58182	1	0.85774
0.59091	1	0.86148
0.6	1	0.86518
0.60909	1	0.86885
0.61818	1	0.87247
0.62727	1	0.87606
0.63636	1	0.87962
0.64545	1	0.88315
0.65455	1	0.88664
0.66364	1	0.89009
0.67273	1	0.89352
0.68182	1	0.89691
0.69091	1	0.90028
0.7	1	0.90361
0.70909	1	0.90692
0.71818	1	0.91019
0.72727	1	0.91344
0.73636	1	0.91666
0.74545	1	0.91986
0.75455	1	0.92302
0.76364	1	0.92616
0.77273	1	0.92928
0.78182	1	0.93237
0.79091	1	0.93544
0.8	1	0.93848
0.80909	1	0.94149
0.81818	1	0.94449
0.82727	1	0.94746
0.83636	1	0.95041
0.84545	1	0.95333
0.85455	1	0.95624
0.86364	1	0.95912
0.87273	1	0.96198
0.88182	1	0.96482
0.89091	1	0.96764
0.9	1	0.97044
0.90909	1	0.97322
0.91818	1	0.97598
0.92727	1	0.97873
0.93636	1	0.98145
0.94545	1	0.98415
0.95455	1	0.98684
0.96364	1	0.98951
0.97273	1	0.99216
0.98182	1	0.99479
0.99091	1	0.9974
1	1	1


==> Data/P1P2.dat <==
D1	0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	0.95
1.01	202.00000	168.16667	144.00000	125.87500	111.77778	100.50000	91.27273	83.58333	77.07692	71.50000	69.00000
1.02	102.00000	84.83333	72.57143	63.37500	56.22222	50.50000	45.81818	41.91667	38.61538	35.78571	34.51724
1.03	68.66667	57.05556	48.76190	42.54167	37.70370	33.83333	30.66667	28.02778	25.79487	23.88095	23.02299
1.04	52.00000	43.16667	36.85714	32.12500	28.44444	25.50000	23.09091	21.08333	19.38462	17.92857	17.27586
1.05	42.00000	34.83333	29.71429	25.87500	22.88889	20.50000	18.54545	16.91667	15.53846	14.35714	13.82759
1.06	35.33333	29.27778	24.95238	21.70833	19.18519	17.16667	15.51515	14.13889	12.97436	11.97619	11.52874
1.07	30.57143	25.30952	21.55102	18.73214	16.53968	14.78571	13.35065	12.15476	11.14286	10.27551	9.88670
1.08	27.00000	22.33333	19.00000	16.50000	14.55556	13.00000	11.72727	10.66667	9.76923	9.00000	8.65517
1.09	24.22222	20.01852	17.01587	14.76389	13.01235	11.61111	10.46465	9.50926	8.70085	8.00794	7.69732
1.1	22.00000	18.16667	15.42857	13.37500	11.77778	10.50000	9.45455	8.58333	7.84615	7.21429	6.93103
1.11	20.18182	16.65152	14.12987	12.23864	10.76768	9.59091	8.62810	7.82576	7.14685	6.56494	6.30408
1.12	18.66667	15.38889	13.04762	11.29167	9.92593	8.83333	7.93939	7.19444	6.56410	6.02381	5.78161
1.13	17.38462	14.32051	12.13187	10.49038	9.21368	8.19231	7.35664	6.66026	6.07101	5.56593	5.33952
1.14	16.28571	13.40476	11.34694	9.80357	8.60317	7.64286	6.85714	6.20238	5.64835	5.17347	4.96059
1.15	15.33333	12.61111	10.66667	9.20833	8.07407	7.16667	6.42424	5.80556	5.28205	4.83333	4.63218
1.16	14.50000	11.91667	10.07143	8.68750	7.61111	6.75000	6.04545	5.45833	4.96154	4.53571	4.34483
1.17	13.76471	11.30392	9.54622	8.22794	7.20261	6.38235	5.71123	5.15196	4.67873	4.27311	4.09128
1.18	13.11111	10.75926	9.07937	7.81944	6.83951	6.05556	5.41414	4.87963	4.42735	4.03968	3.86590
1.19	12.52632	10.27193	8.66165	7.45395	6.51462	5.76316	5.14833	4.63596	4.20243	3.83083	3.66425
1.2	12.00000	9.83333	8.28571	7.12500	6.22222	5.50000	4.90909	4.41667	4.00000	3.64286	3.48276
1.21	11.52381	9.43651	7.94558	6.82738	5.95767	5.26190	4.69264	4.21825	3.81685	3.47279	3.31856
1.22	11.09091	9.07576	7.63636	6.55682	5.71717	5.04545	4.49587	4.03788	3.65035	3.31818	3.16928
1.23	10.69565	8.74638	7.35404	6.30978	5.49758	4.84783	4.31621	3.87319	3.49833	3.17702	3.03298
1.24	10.33333	8.44444	7.09524	6.08333	5.29630	4.66667	4.15152	3.72222	3.35897	3.04762	2.90805
1.25	10.00000	8.16667	6.85714	5.87500	5.11111	4.50000	4.00000	3.58333	3.23077	2.92857	2.79310
1.26	9.69231	7.91026	6.63736	5.68269	4.94017	4.34615	3.86014	3.45513	3.11243	2.81868	2.68700
1.27	9.40741	7.67284	6.43386	5.50463	4.78189	4.20370	3.73064	3.33642	3.00285	2.71693	2.58876
1.28	9.14286	7.45238	6.24490	5.33929	4.63492	4.07143	3.61039	3.22619	2.90110	2.62245	2.49754
1.29	8.89655	7.24713	6.06897	5.18534	4.49808	3.94828	3.49843	3.12356	2.80637	2.53448	2.41260
1.3	8.66667	7.05556	5.90476	5.04167	4.37037	3.83333	3.39394	3.02778	2.71795	2.45238	2.33333
1.31	8.45161	6.87634	5.75115	4.90726	4.25090	3.72581	3.29619	2.93817	2.63524	2.37558	2.25918
1.32	8.25000	6.70833	5.60714	4.78125	4.13889	3.62500	3.20455	2.85417	2.55769	2.30357	2.18966
1.33	8.06061	6.55051	5.47186	4.66288	4.03367	3.53030	3.11846	2.77525	2.48485	2.23593	2.12435
1.34	7.88235	6.40196	5.34454	4.55147	3.93464	3.44118	3.03743	2.70098	2.41629	2.17227	2.06288
1.35	7.71429	6.26190	5.22449	4.44643	3.84127	3.35714	2.96104	2.63095	2.35165	2.11224	2.00493
1.36	7.55556	6.12963	5.11111	4.34722	3.75309	3.27778	2.88889	2.56481	2.29060	2.05556	1.95019
1.37	7.40541	6.00450	5.00386	4.25338	3.66967	3.20270	2.82064	2.50225	2.23285	2.00193	1.89842
1.38	7.26316	5.88596	4.90226	4.16447	3.59064	3.13158	2.75598	2.44298	2.17814	1.95113	1.84936
1.39	7.12821	5.77350	4.80586	4.08013	3.51567	3.06410	2.69464	2.38675	2.12623	1.90293	1.80283
1.4	7.00000	5.66667	4.71429	4.00000	3.44444	3.00000	2.63636	2.33333	2.07692	1.85714	1.75862
1.41	6.87805	5.56504	4.62718	3.92378	3.37669	2.93902	2.58093	2.28252	2.03002	1.81359	1.71657
1.42	6.76190	5.46825	4.54422	3.85119	3.31217	2.88095	2.52814	2.23413	1.98535	1.77211	1.67652
1.43	6.65116	5.37597	4.46512	3.78198	3.25065	2.82558	2.47780	2.18798	1.94275	1.73256	1.63833
1.44	6.54545	5.28788	4.38961	3.71591	3.19192	2.77273	2.42975	2.14394	1.90210	1.69481	1.60188
1.45	6.44444	5.20370	4.31746	3.65278	3.13580	2.72222	2.38384	2.10185	1.86325	1.65873	1.56705
1.46	6.34783	5.12319	4.24845	3.59239	3.08213	2.67391	2.33992	2.06159	1.82609	1.62422	1.53373
1.47	6.25532	5.04610	4.18237	3.53457	3.03073	2.62766	2.29787	2.02305	1.79051	1.59119	1.50183
1.48	6.16667	4.97222	4.11905	3.47917	2.98148	2.58333	2.25758	1.98611	1.75641	1.55952	1.47126
1.49	6.08163	4.90136	4.05831	3.42602	2.93424	2.54082	2.21892	1.95068	1.72370	1.52915	1.44194
1.5	6.00000	4.83333	4.00000	3.37500	2.88889	2.50000	2.18182	1.91667	1.69231	1.50000	1.41379
1.51	5.92157	4.76797	3.94398	3.32598	2.84532	2.46078	2.14617	1.88399	1.66214	1.47199	1.38675
1.52	5.84615	4.70513	3.89011	3.27885	2.80342	2.42308	2.11189	1.85256	1.63314	1.44505	1.36074
1.53	5.77358	4.64465	3.83827	3.23349	2.76310	2.38679	2.07890	1.82233	1.60522	1.41914	1.33572
1.54	5.70370	4.58642	3.78836	3.18981	2.72428	2.35185	2.04714	1.79321	1.57835	1.39418	1.31162
1.55	5.63636	4.53030	3.74026	3.14773	2.68687	2.31818	2.01653	1.76515	1.55245	1.37013	1.28840
1.56	5.57143	4.47619	3.69388	3.10714	2.65079	2.28571	1.98701	1.73810	1.52747	1.34694	1.26601
1.57	5.50877	4.42398	3.64912	3.06798	2.61598	2.25439	1.95853	1.71199	1.50337	1.32456	1.24440
1.58	5.44828	4.37356	3.60591	3.03017	2.58238	2.22414	1.93103	1.68678	1.48011	1.30296	1.22354
1.59	5.38983	4.32486	3.56416	2.99364	2.54991	2.19492	1.90447	1.66243	1.45763	1.28208	1.20339
1.6	5.33333	4.27778	3.52381	2.95833	2.51852	2.16667	1.87879	1.63889	1.43590	1.26190	1.18391
1.61	5.27869	4.23224	3.48478	2.92418	2.48816	2.13934	1.85395	1.61612	1.41488	1.24239	1.16507
1.62	5.22581	4.18817	3.44700	2.89113	2.45878	2.11290	1.82991	1.59409	1.39454	1.22350	1.14683
1.63	5.17460	4.14550	3.41043	2.85913	2.43034	2.08730	1.80664	1.57275	1.37485	1.20522	1.12917
1.64	5.12500	4.10417	3.37500	2.82813	2.40278	2.06250	1.78409	1.55208	1.35577	1.18750	1.11207
1.65	5.07692	4.06410	3.34066	2.79808	2.37607	2.03846	1.76224	1.53205	1.33728	1.17033	1.09549
1.66	5.03030	4.02525	3.30736	2.76894	2.35017	2.01515	1.74105	1.51263	1.31935	1.15368	1.07941
1.67	4.98507	3.98756	3.27505	2.74067	2.32504	1.99254	1.72049	1.49378	1.30195	1.13753	1.06382
1.68	4.94118	3.95098	3.24370	2.71324	2.30065	1.97059	1.70053	1.47549	1.28507	1.12185	1.04868
1.69	4.89855	3.91546	3.21325	2.68659	2.27697	1.94928	1.68116	1.45773	1.26867	1.10663	1.03398
1.7	4.85714	3.88095	3.18367	2.66071	2.25397	1.92857	1.66234	1.44048	1.25275	1.09184	1.01970
1.71	4.81690	3.84742	3.15493	2.63556	2.23161	1.90845	1.64405	1.42371	1.23727	1.07746	1.00583
1.72	4.77778	3.81481	3.12698	2.61111	2.20988	1.88889	1.62626	1.40741	1.22222	1.06349	0.99234
1.73	4.73973	3.78311	3.09980	2.58733	2.18874	1.86986	1.60897	1.39155	1.20759	1.04990	0.97922
1.74	4.70270	3.75225	3.07336	2.56419	2.16817	1.85135	1.59214	1.37613	1.19335	1.03668	0.96645
1.75	4.66667	3.72222	3.04762	2.54167	2.14815	1.83333	1.57576	1.36111	1.17949	1.02381	0.95402
1.76	4.63158	3.69298	3.02256	2.51974	2.12865	1.81579	1.55981	1.34649	1.16599	1.01128	0.94192
1.77	4.59740	3.66450	2.99814	2.49838	2.10967	1.79870	1.54427	1.33225	1.15285	0.99907	0.93014
1.78	4.56410	3.63675	2.97436	2.47756	2.09117	1.78205	1.52914	1.31838	1.14004	0.98718	0.91866
1.79	4.53165	3.60970	2.95118	2.45728	2.07314	1.76582	1.51438	1.30485	1.12756	0.97559	0.90746
1.8	4.50000	3.58333	2.92857	2.43750	2.05556	1.75000	1.50000	1.29167	1.11538	0.96429	0.89655
1.81	4.46914	3.55761	2.90653	2.41821	2.03841	1.73457	1.48597	1.27881	1.10351	0.95326	0.88591
1.82	4.43902	3.53252	2.88502	2.39939	2.02168	1.71951	1.47228	1.26626	1.09193	0.94251	0.87553
1.83	4.40964	3.50803	2.86403	2.38102	2.00535	1.70482	1.45893	1.25402	1.08063	0.93201	0.86539
1.84	4.38095	3.48413	2.84354	2.36310	1.98942	1.69048	1.44589	1.24206	1.06960	0.92177	0.85550
1.85	4.35294	3.46078	2.82353	2.34559	1.97386	1.67647	1.43316	1.23039	1.05882	0.91176	0.84584
1.86	4.32558	3.43798	2.80399	2.32849	1.95866	1.66279	1.42072	1.21899	1.04830	0.90199	0.83641
1.87	4.29885	3.41571	2.78489	2.31178	1.94381	1.64943	1.40857	1.20785	1.03802	0.89245	0.82719
1.88	4.27273	3.39394	2.76623	2.29545	1.92929	1.63636	1.39669	1.19697	1.02797	0.88312	0.81818
1.89	4.24719	3.37266	2.74799	2.27949	1.91511	1.62360	1.38509	1.18633	1.01815	0.87400	0.80938
1.9	4.22222	3.35185	2.73016	2.26389	1.90123	1.61111	1.37374	1.17593	1.00855	0.86508	0.80077
1.91	4.19780	3.33150	2.71272	2.24863	1.88767	1.59890	1.36264	1.16575	0.99915	0.85636	0.79235
1.92	4.17391	3.31159	2.69565	2.23370	1.87440	1.58696	1.35178	1.15580	0.98997	0.84783	0.78411
1.93	4.15054	3.29211	2.67896	2.21909	1.86141	1.57527	1.34115	1.14606	0.98098	0.83948	0.77605
1.94	4.12766	3.27305	2.66261	2.20479	1.84870	1.56383	1.33075	1.13652	0.97218	0.83131	0.76816
1.95	4.10526	3.25439	2.64662	2.19079	1.83626	1.55263	1.32057	1.12719	0.96356	0.82331	0.76044
1.96	4.08333	3.23611	2.63095	2.17708	1.82407	1.54167	1.31061	1.11806	0.95513	0.81548	0.75287
1.97	4.06186	3.21821	2.61561	2.16366	1.81214	1.53093	1.30084	1.10911	0.94687	0.80781	0.74547
1.98	4.04082	3.20068	2.60058	2.15051	1.80045	1.52041	1.29128	1.10034	0.93878	0.80029	0.73821
1.99	4.02020	3.18350	2.58586	2.13763	1.78900	1.51010	1.28191	1.09175	0.93085	0.79293	0.73110
2	4.00000	3.16667	2.57143	2.12500	1.77778	1.50000	1.27273	1.08333	0.92308	0.78571	0.72414
2.01	3.98020	3.15017	2.55728	2.11262	1.76678	1.49010	1.26373	1.07508	0.91546	0.77864	0.71731
2.02	3.96078	3.13399	2.54342	2.10049	1.75599	1.48039	1.25490	1.06699	0.90799	0.77171	0.71062
2.03	3.94175	3.11812	2.52982	2.08859	1.74542	1.47087	1.24625	1.05906	0.90067	0.76491	0.70405
2.04	3.92308	3.10256	2.51648	2.07692	1.73504	1.46154	1.23776	1.05128	0.89349	0.75824	0.69761
2.05	3.90476	3.08730	2.50340	2.06548	1.72487	1.45238	1.22944	1.04365	0.88645	0.75170	0.69130
2.06	3.88679	3.07233	2.49057	2.05425	1.71488	1.44340	1.22127	1.03616	0.87954	0.74528	0.68510
2.07	3.86916	3.05763	2.47797	2.04322	1.70509	1.43458	1.21325	1.02882	0.87275	0.73899	0.67902
2.08	3.85185	3.04321	2.46561	2.03241	1.69547	1.42593	1.20539	1.02160	0.86610	0.73280	0.67305
2.09	3.83486	3.02905	2.45347	2.02179	1.68603	1.41743	1.19766	1.01453	0.85956	0.72674	0.66719
2.1	3.81818	3.01515	2.44156	2.01136	1.67677	1.40909	1.19008	1.00758	0.85315	0.72078	0.66144
2.11	3.80180	3.00150	2.42986	2.00113	1.66767	1.40090	1.18264	1.00075	0.84685	0.71493	0.65579
2.12	3.78571	2.98810	2.41837	1.99107	1.65873	1.39286	1.17532	0.99405	0.84066	0.70918	0.65025
2.13	3.76991	2.97493	2.40708	1.98119	1.64995	1.38496	1.16814	0.98746	0.83458	0.70354	0.64480
2.14	3.75439	2.96199	2.39599	1.97149	1.64133	1.37719	1.16108	0.98099	0.82861	0.69799	0.63944
2.15	3.73913	2.94928	2.38509	1.96196	1.63285	1.36957	1.15415	0.97464	0.82274	0.69255	0.63418
2.16	3.72414	2.93678	2.37438	1.95259	1.62452	1.36207	1.14734	0.96839	0.81698	0.68719	0.62901
2.17	3.70940	2.92450	2.36386	1.94338	1.61633	1.35470	1.14064	0.96225	0.81131	0.68193	0.62393
2.18	3.69492	2.91243	2.35351	1.93432	1.60829	1.34746	1.13405	0.95621	0.80574	0.67676	0.61894
2.19	3.68067	2.90056	2.34334	1.92542	1.60037	1.34034	1.12758	0.95028	0.80026	0.67167	0.61402
2.2	3.66667	2.88889	2.33333	1.91667	1.59259	1.33333	1.12121	0.94444	0.79487	0.66667	0.60920
2.21	3.65289	2.87741	2.32349	1.90806	1.58494	1.32645	1.11495	0.93871	0.78957	0.66175	0.60445
2.22	3.63934	2.86612	2.31382	1.89959	1.57741	1.31967	1.10879	0.93306	0.78436	0.65691	0.59977
2.23	3.62602	2.85501	2.30430	1.89126	1.57001	1.31301	1.10273	0.92751	0.77924	0.65215	0.59518
2.24	3.61290	2.84409	2.29493	1.88306	1.56272	1.30645	1.09677	0.92204	0.77419	0.64747	0.59066
2.25	3.60000	2.83333	2.28571	1.87500	1.55556	1.30000	1.09091	0.91667	0.76923	0.64286	0.58621
2.26	3.58730	2.82275	2.27664	1.86706	1.54850	1.29365	1.08514	0.91138	0.76435	0.63832	0.58183
2.27	3.57480	2.81234	2.26772	1.85925	1.54156	1.28740	1.07946	0.90617	0.75954	0.63386	0.57752
2.28	3.56250	2.80208	2.25893	1.85156	1.53472	1.28125	1.07386	0.90104	0.75481	0.62946	0.57328
2.29	3.55039	2.79199	2.25028	1.84399	1.52799	1.27519	1.06836	0.89599	0.75015	0.62514	0.56910
2.3	3.53846	2.78205	2.24176	1.83654	1.52137	1.26923	1.06294	0.89103	0.74556	0.62088	0.56499
2.31	3.52672	2.77226	2.23337	1.82920	1.51484	1.26336	1.05760	0.88613	0.74105	0.61668	0.56094
2.32	3.51515	2.76263	2.22511	1.82197	1.50842	1.25758	1.05234	0.88131	0.73660	0.61255	0.55695
2.33	3.50376	2.75313	2.21697	1.81485	1.50209	1.25188	1.04716	0.87657	0.73222	0.60849	0.55302
2.34	3.49254	2.74378	2.20896	1.80784	1.49585	1.24627	1.04206	0.87189	0.72790	0.60448	0.54915
2.35	3.48148	2.73457	2.20106	1.80093	1.48971	1.24074	1.03704	0.86728	0.72365	0.60053	0.54534
2.36	3.47059	2.72549	2.19328	1.79412	1.48366	1.23529	1.03209	0.86275	0.71946	0.59664	0.54158
2.37	3.45985	2.71655	2.18561	1.78741	1.47770	1.22993	1.02721	0.85827	0.71533	0.59281	0.53788
2.38	3.44928	2.70773	2.17805	1.78080	1.47182	1.22464	1.02240	0.85386	0.71126	0.58903	0.53423
2.39	3.43885	2.69904	2.17061	1.77428	1.46603	1.21942	1.01766	0.84952	0.70725	0.58530	0.53064
2.4	3.42857	2.69048	2.16327	1.76786	1.46032	1.21429	1.01299	0.84524	0.70330	0.58163	0.52709
2.41	3.41844	2.68203	2.15603	1.76152	1.45469	1.20922	1.00838	0.84102	0.69940	0.57801	0.52360
2.42	3.40845	2.67371	2.14889	1.75528	1.44914	1.20423	1.00384	0.83685	0.69556	0.57445	0.52016
2.43	3.39860	2.66550	2.14186	1.74913	1.44367	1.19930	0.99936	0.83275	0.69177	0.57093	0.51676
2.44	3.38889	2.65741	2.13492	1.74306	1.43827	1.19444	0.99495	0.82870	0.68803	0.56746	0.51341
2.45	3.37931	2.64943	2.12808	1.73707	1.43295	1.18966	0.99060	0.82471	0.68435	0.56404	0.51011
2.46	3.36986	2.64155	2.12133	1.73116	1.42770	1.18493	0.98630	0.82078	0.68072	0.56067	0.50685
2.47	3.36054	2.63379	2.11467	1.72534	1.42252	1.18027	0.98207	0.81689	0.67713	0.55734	0.50364
2.48	3.35135	2.62613	2.10811	1.71959	1.41742	1.17568	0.97789	0.81306	0.67360	0.55405	0.50047
2.49	3.34228	2.61857	2.10163	1.71393	1.41238	1.17114	0.97376	0.80928	0.67011	0.55081	0.49734
2.5	3.33333	2.61111	2.09524	1.70833	1.40741	1.16667	0.96970	0.80556	0.66667	0.54762	0.49425
2.51	3.32450	2.60375	2.08893	1.70281	1.40250	1.16225	0.96568	0.80188	0.66327	0.54447	0.49121
2.52	3.31579	2.59649	2.08271	1.69737	1.39766	1.15789	0.96172	0.79825	0.65992	0.54135	0.48820
2.53	3.30719	2.58932	2.07656	1.69199	1.39288	1.15359	0.95781	0.79466	0.65661	0.53828	0.48524
2.54	3.29870	2.58225	2.07050	1.68669	1.38817	1.14935	0.95396	0.79113	0.65335	0.53525	0.48231
2.55	3.29032	2.57527	2.06452	1.68145	1.38351	1.14516	0.95015	0.78763	0.65012	0.53226	0.47942
2.56	3.28205	2.56838	2.05861	1.67628	1.37892	1.14103	0.94639	0.78419	0.64694	0.52930	0.47657
2.57	3.27389	2.56157	2.05278	1.67118	1.37438	1.13694	0.94268	0.78079	0.64380	0.52639	0.47375
2.58	3.26582	2.55485	2.04702	1.66614	1.36990	1.13291	0.93901	0.77743	0.64070	0.52351	0.47097
2.59	3.25786	2.54822	2.04133	1.66116	1.36548	1.12893	0.93539	0.77411	0.63764	0.52066	0.46823
2.6	3.25000	2.54167	2.03571	1.65625	1.36111	1.12500	0.93182	0.77083	0.63462	0.51786	0.46552
2.61	3.24224	2.53520	2.03017	1.65140	1.35680	1.12112	0.92829	0.76760	0.63163	0.51508	0.46284
2.62	3.23457	2.52881	2.02469	1.64660	1.35254	1.11728	0.92480	0.76440	0.62868	0.51235	0.46020
2.63	3.22699	2.52249	2.01928	1.64187	1.34833	1.11350	0.92136	0.76125	0.62577	0.50964	0.45758
2.64	3.21951	2.51626	2.01394	1.63720	1.34417	1.10976	0.91796	0.75813	0.62289	0.50697	0.45500
2.65	3.21212	2.51010	2.00866	1.63258	1.34007	1.10606	0.91460	0.75505	0.62005	0.50433	0.45246
2.66	3.20482	2.50402	2.00344	1.62801	1.33601	1.10241	0.91128	0.75201	0.61724	0.50172	0.44994
2.67	3.19760	2.49800	1.99829	1.62350	1.33200	1.09880	0.90800	0.74900	0.61446	0.49914	0.44745
2.68	3.19048	2.49206	1.99320	1.61905	1.32804	1.09524	0.90476	0.74603	0.61172	0.49660	0.44499
2.69	3.18343	2.48619	1.98817	1.61464	1.32413	1.09172	0.90156	0.74310	0.60901	0.49408	0.44256
2.7	3.17647	2.48039	1.98319	1.61029	1.32026	1.08824	0.89840	0.74020	0.60633	0.49160	0.44016
2.71	3.16959	2.47466	1.97828	1.60599	1.31644	1.08480	0.89527	0.73733	0.60369	0.48914	0.43779
2.72	3.16279	2.46899	1.97342	1.60174	1.31266	1.08140	0.89218	0.73450	0.60107	0.48671	0.43545
2.73	3.15607	2.46339	1.96862	1.59754	1.30893	1.07803	0.88912	0.73170	0.59849	0.48431	0.43313
2.74	3.14943	2.45785	1.96388	1.59339	1.30524	1.07471	0.88610	0.72893	0.59593	0.48194	0.43084
2.75	3.14286	2.45238	1.95918	1.58929	1.30159	1.07143	0.88312	0.72619	0.59341	0.47959	0.42857
2.76	3.13636	2.44697	1.95455	1.58523	1.29798	1.06818	0.88017	0.72348	0.59091	0.47727	0.42633
2.77	3.12994	2.44162	1.94996	1.58121	1.29441	1.06497	0.87725	0.72081	0.58844	0.47498	0.42412
2.78	3.12360	2.43633	1.94543	1.57725	1.29089	1.06180	0.87436	0.71816	0.58600	0.47271	0.42193
2.79	3.11732	2.43110	1.94094	1.57332	1.28740	1.05866	0.87151	0.71555	0.58358	0.47047	0.41976
2.8	3.11111	2.42593	1.93651	1.56944	1.28395	1.05556	0.86869	0.71296	0.58120	0.46825	0.41762
2.81	3.10497	2.42081	1.93212	1.56561	1.28054	1.05249	0.86590	0.71041	0.57884	0.46606	0.41551
2.82	3.09890	2.41575	1.92779	1.56181	1.27717	1.04945	0.86314	0.70788	0.57650	0.46389	0.41341
2.83	3.09290	2.41075	1.92350	1.55806	1.27383	1.04645	0.86041	0.70537	0.57419	0.46175	0.41134
2.84	3.08696	2.40580	1.91925	1.55435	1.27053	1.04348	0.85771	0.70290	0.57191	0.45963	0.40930
2.85	3.08108	2.40090	1.91506	1.55068	1.26727	1.04054	0.85504	0.70045	0.56965	0.45753	0.40727
2.86	3.07527	2.39606	1.91091	1.54704	1.26404	1.03763	0.85239	0.69803	0.56741	0.45545	0.40527
2.87	3.06952	2.39127	1.90680	1.54345	1.26084	1.03476	0.84978	0.69563	0.56520	0.45340	0.40328
2.88	3.06383	2.38652	1.90274	1.53989	1.25768	1.03191	0.84720	0.69326	0.56301	0.45137	0.40132
2.89	3.05820	2.38183	1.89872	1.53638	1.25456	1.02910	0.84464	0.69092	0.56085	0.44936	0.39938
2.9	3.05263	2.37719	1.89474	1.53289	1.25146	1.02632	0.84211	0.68860	0.55870	0.44737	0.39746
2.91	3.04712	2.37260	1.89080	1.52945	1.24840	1.02356	0.83960	0.68630	0.55658	0.44540	0.39556
2.92	3.04167	2.36806	1.88690	1.52604	1.24537	1.02083	0.83712	0.68403	0.55449	0.44345	0.39368
2.93	3.03627	2.36356	1.88305	1.52267	1.24237	1.01813	0.83467	0.68178	0.55241	0.44152	0.39182
2.94	3.03093	2.35911	1.87923	1.51933	1.23940	1.01546	0.83224	0.67955	0.55036	0.43962	0.38998
2.95	3.02564	2.35470	1.87546	1.51603	1.23647	1.01282	0.82984	0.67735	0.54832	0.43773	0.38815
2.96	3.02041	2.35034	1.87172	1.51276	1.23356	1.01020	0.82746	0.67517	0.54631	0.43586	0.38635
2.97	3.01523	2.34602	1.86802	1.50952	1.23068	1.00761	0.82510	0.67301	0.54432	0.43401	0.38456
2.98	3.01010	2.34175	1.86436	1.50631	1.22783	1.00505	0.82277	0.67088	0.54235	0.43218	0.38279
2.99	3.00503	2.33752	1.86073	1.50314	1.22501	1.00251	0.82047	0.66876	0.54039	0.43037	0.38104
3	3.00000	2.33333	1.85714	1.50000	1.22222	1.00000	0.81818	0.66667	0.53846	0.42857	0.37931
3.01	2.99502	2.32919	1.85359	1.49689	1.21946	0.99751	0.81592	0.66459	0.53655	0.42679	0.37759
3.02	2.99010	2.32508	1.85007	1.49381	1.21672	0.99505	0.81368	0.66254	0.53465	0.42504	0.37590
3.03	2.98522	2.32102	1.84659	1.49076	1.21401	0.99261	0.81146	0.66051	0.53278	0.42329	0.37421
3.04	2.98039	2.31699	1.84314	1.48775	1.21133	0.99020	0.80927	0.65850	0.53092	0.42157	0.37255
3.05	2.97561	2.31301	1.83972	1.48476	1.20867	0.98780	0.80710	0.65650	0.52908	0.41986	0.37090
3.06	2.97087	2.30906	1.83634	1.48180	1.20604	0.98544	0.80494	0.65453	0.52726	0.41817	0.36927
3.07	2.96618	2.30515	1.83299	1.47886	1.20344	0.98309	0.80281	0.65258	0.52546	0.41649	0.36765
3.08	2.96154	2.30128	1.82967	1.47596	1.20085	0.98077	0.80070	0.65064	0.52367	0.41484	0.36605
3.09	2.95694	2.29745	1.82638	1.47309	1.19830	0.97847	0.79861	0.64872	0.52190	0.41319	0.36446
3.1	2.95238	2.29365	1.82313	1.47024	1.19577	0.97619	0.79654	0.64683	0.52015	0.41156	0.36289
3.11	2.94787	2.28989	1.81991	1.46742	1.19326	0.97393	0.79449	0.64494	0.51841	0.40995	0.36133
3.12	2.94340	2.28616	1.81671	1.46462	1.19078	0.97170	0.79245	0.64308	0.51669	0.40836	0.35979
3.13	2.93897	2.28247	1.81355	1.46185	1.18832	0.96948	0.79044	0.64124	0.51499	0.40677	0.35826
3.14	2.93458	2.27882	1.81041	1.45911	1.18588	0.96729	0.78845	0.63941	0.51330	0.40521	0.35675
3.15	2.93023	2.27519	1.80731	1.45640	1.18346	0.96512	0.78647	0.63760	0.51163	0.40365	0.35525
3.16	2.92593	2.27160	1.80423	1.45370	1.18107	0.96296	0.78451	0.63580	0.50997	0.40212	0.35377
3.17	2.92166	2.26805	1.80118	1.45104	1.17870	0.96083	0.78257	0.63402	0.50833	0.40059	0.35230
3.18	2.91743	2.26453	1.79817	1.44839	1.17635	0.95872	0.78065	0.63226	0.50670	0.39908	0.35084
3.19	2.91324	2.26104	1.79517	1.44578	1.17402	0.95662	0.77875	0.63052	0.50509	0.39759	0.34939
3.2	2.90909	2.25758	1.79221	1.44318	1.17172	0.95455	0.77686	0.62879	0.50350	0.39610	0.34796
3.21	2.90498	2.25415	1.78927	1.44061	1.16943	0.95249	0.77499	0.62707	0.50191	0.39463	0.34654
3.22	2.90090	2.25075	1.78636	1.43806	1.16717	0.95045	0.77314	0.62538	0.50035	0.39318	0.34514
3.23	2.89686	2.24738	1.78347	1.43554	1.16492	0.94843	0.77130	0.62369	0.49879	0.39174	0.34375
3.24	2.89286	2.24405	1.78061	1.43304	1.16270	0.94643	0.76948	0.62202	0.49725	0.39031	0.34236
3.25	2.88889	2.24074	1.77778	1.43056	1.16049	0.94444	0.76768	0.62037	0.49573	0.38889	0.34100
3.26	2.88496	2.23746	1.77497	1.42810	1.15831	0.94248	0.76589	0.61873	0.49421	0.38748	0.33964
3.27	2.88106	2.23421	1.77218	1.42566	1.15614	0.94053	0.76412	0.61711	0.49271	0.38609	0.33830
3.28	2.87719	2.23099	1.76942	1.42325	1.15400	0.93860	0.76236	0.61550	0.49123	0.38471	0.33696
3.29	2.87336	2.22780	1.76669	1.42085	1.15187	0.93668	0.76062	0.61390	0.48975	0.38334	0.33564
3.3	2.86957	2.22464	1.76398	1.41848	1.14976	0.93478	0.75889	0.61232	0.48829	0.38199	0.33433
3.31	2.86580	2.22150	1.76129	1.41613	1.14767	0.93290	0.75718	0.61075	0.48685	0.38064	0.33303
3.32	2.86207	2.21839	1.75862	1.41379	1.14559	0.93103	0.75549	0.60920	0.48541	0.37931	0.33175
3.33	2.85837	2.21531	1.75598	1.41148	1.14354	0.92918	0.75380	0.60765	0.48399	0.37799	0.33047
3.34	2.85470	2.21225	1.75336	1.40919	1.14150	0.92735	0.75214	0.60613	0.48258	0.37668	0.32921
3.35	2.85106	2.20922	1.75076	1.40691	1.13948	0.92553	0.75048	0.60461	0.48118	0.37538	0.32795
3.36	2.84746	2.20621	1.74818	1.40466	1.13748	0.92373	0.74884	0.60311	0.47979	0.37409	0.32671
3.37	2.84388	2.20323	1.74563	1.40243	1.13549	0.92194	0.74722	0.60162	0.47842	0.37281	0.32548
3.38	2.84034	2.20028	1.74310	1.40021	1.13352	0.92017	0.74561	0.60014	0.47705	0.37155	0.32425
3.39	2.83682	2.19735	1.74059	1.39801	1.13157	0.91841	0.74401	0.59868	0.47570	0.37029	0.32304
3.4	2.83333	2.19444	1.73810	1.39583	1.12963	0.91667	0.74242	0.59722	0.47436	0.36905	0.32184
3.41	2.82988	2.19156	1.73563	1.39367	1.12771	0.91494	0.74085	0.59578	0.47303	0.36781	0.32065
3.42	2.82645	2.18871	1.73318	1.39153	1.12580	0.91322	0.73929	0.59435	0.47171	0.36659	0.31946
3.43	2.82305	2.18587	1.73075	1.38940	1.12391	0.91152	0.73775	0.59294	0.47040	0.36537	0.31829
3.44	2.81967	2.18306	1.72834	1.38730	1.12204	0.90984	0.73621	0.59153	0.46910	0.36417	0.31713
3.45	2.81633	2.18027	1.72595	1.38520	1.12018	0.90816	0.73469	0.59014	0.46782	0.36297	0.31597
3.46	2.81301	2.17751	1.72358	1.38313	1.11834	0.90650	0.73319	0.58875	0.46654	0.36179	0.31483
3.47	2.80972	2.17476	1.72123	1.38107	1.11651	0.90486	0.73169	0.58738	0.46528	0.36061	0.31370
3.48	2.80645	2.17204	1.71889	1.37903	1.11470	0.90323	0.73021	0.58602	0.46402	0.35945	0.31257
3.49	2.80321	2.16934	1.71658	1.37701	1.11290	0.90161	0.72873	0.58467	0.46277	0.35829	0.31145
3.5	2.80000	2.16667	1.71429	1.37500	1.11111	0.90000	0.72727	0.58333	0.46154	0.35714	0.31034
3.51	2.79681	2.16401	1.71201	1.37301	1.10934	0.89841	0.72582	0.58201	0.46031	0.35600	0.30925
3.52	2.79365	2.16138	1.70975	1.37103	1.10758	0.89683	0.72439	0.58069	0.45910	0.35488	0.30816
3.53	2.79051	2.15876	1.70751	1.36907	1.10584	0.89526	0.72296	0.57938	0.45789	0.35375	0.30707
3.54	2.78740	2.15617	1.70529	1.36713	1.10411	0.89370	0.72155	0.57808	0.45669	0.35264	0.30600
3.55	2.78431	2.15359	1.70308	1.36520	1.10240	0.89216	0.72014	0.57680	0.45551	0.35154	0.30494
3.56	2.78125	2.15104	1.70089	1.36328	1.10069	0.89063	0.71875	0.57552	0.45433	0.35045	0.30388
3.57	2.77821	2.14851	1.69872	1.36138	1.09901	0.88911	0.71737	0.57425	0.45316	0.34936	0.30283
3.58	2.77519	2.14599	1.69657	1.35950	1.09733	0.88760	0.71600	0.57300	0.45200	0.34828	0.30179
3.59	2.77220	2.14350	1.69443	1.35763	1.09567	0.88610	0.71464	0.57175	0.45085	0.34721	0.30076
3.6	2.76923	2.14103	1.69231	1.35577	1.09402	0.88462	0.71329	0.57051	0.44970	0.34615	0.29973
3.61	2.76628	2.13857	1.69020	1.35393	1.09238	0.88314	0.71195	0.56928	0.44857	0.34510	0.29872
3.62	2.76336	2.13613	1.68811	1.35210	1.09075	0.88168	0.71062	0.56807	0.44745	0.34406	0.29771
3.63	2.76046	2.13371	1.68604	1.35029	1.08914	0.88023	0.70930	0.56686	0.44633	0.34302	0.29671
3.64	2.75758	2.13131	1.68398	1.34848	1.08754	0.87879	0.70799	0.56566	0.44522	0.34199	0.29572
3.65	2.75472	2.12893	1.68194	1.34670	1.08595	0.87736	0.70669	0.56447	0.44412	0.34097	0.29473
3.66	2.75188	2.12657	1.67991	1.34492	1.08438	0.87594	0.70540	0.56328	0.44303	0.33996	0.29375
3.67	2.74906	2.12422	1.67790	1.34316	1.08281	0.87453	0.70412	0.56211	0.44195	0.33895	0.29278
3.68	2.74627	2.12189	1.67591	1.34142	1.08126	0.87313	0.70285	0.56095	0.44087	0.33795	0.29182
3.69	2.74349	2.11958	1.67392	1.33968	1.07972	0.87175	0.70159	0.55979	0.43981	0.33696	0.29086
3.7	2.74074	2.11728	1.67196	1.33796	1.07819	0.87037	0.70034	0.55864	0.43875	0.33598	0.28991
3.71	2.73801	2.11501	1.67001	1.33625	1.07667	0.86900	0.69909	0.55750	0.43770	0.33500	0.28897
3.72	2.73529	2.11275	1.66807	1.33456	1.07516	0.86765	0.69786	0.55637	0.43665	0.33403	0.28803
3.73	2.73260	2.11050	1.66614	1.33288	1.07367	0.86630	0.69664	0.55525	0.43562	0.33307	0.28710
3.74	2.72993	2.10827	1.66423	1.33120	1.07218	0.86496	0.69542	0.55414	0.43459	0.33212	0.28618
3.75	2.72727	2.10606	1.66234	1.32955	1.07071	0.86364	0.69421	0.55303	0.43357	0.33117	0.28527
3.76	2.72464	2.10386	1.66046	1.32790	1.06924	0.86232	0.69302	0.55193	0.43255	0.33023	0.28436
3.77	2.72202	2.10168	1.65859	1.32626	1.06779	0.86101	0.69183	0.55084	0.43155	0.32929	0.28346
3.78	2.71942	2.09952	1.65673	1.32464	1.06635	0.85971	0.69065	0.54976	0.43055	0.32837	0.28256
3.79	2.71685	2.09737	1.65489	1.32303	1.06491	0.85842	0.68948	0.54869	0.42956	0.32744	0.28167
3.8	2.71429	2.09524	1.65306	1.32143	1.06349	0.85714	0.68831	0.54762	0.42857	0.32653	0.28079
3.81	2.71174	2.09312	1.65125	1.31984	1.06208	0.85587	0.68716	0.54656	0.42759	0.32562	0.27991
3.82	2.70922	2.09102	1.64944	1.31826	1.06068	0.85461	0.68601	0.54551	0.42662	0.32472	0.27904
3.83	2.70671	2.08893	1.64765	1.31670	1.05929	0.85336	0.68487	0.54446	0.42566	0.32383	0.27818
3.84	2.70423	2.08685	1.64588	1.31514	1.05790	0.85211	0.68374	0.54343	0.42470	0.32294	0.27732
3.85	2.70175	2.08480	1.64411	1.31360	1.05653	0.85088	0.68262	0.54240	0.42375	0.32206	0.27647
3.86	2.69930	2.08275	1.64236	1.31206	1.05517	0.84965	0.68150	0.54138	0.42281	0.32118	0.27562
3.87	2.69686	2.08072	1.64062	1.31054	1.05381	0.84843	0.68039	0.54036	0.42187	0.32031	0.27478
3.88	2.69444	2.07870	1.63889	1.30903	1.05247	0.84722	0.67929	0.53935	0.42094	0.31944	0.27395
3.89	2.69204	2.07670	1.63717	1.30753	1.05113	0.84602	0.67820	0.53835	0.42002	0.31859	0.27312
3.9	2.68966	2.07471	1.63547	1.30603	1.04981	0.84483	0.67712	0.53736	0.41910	0.31773	0.27229
3.91	2.68729	2.07274	1.63378	1.30455	1.04849	0.84364	0.67604	0.53637	0.41819	0.31689	0.27148
3.92	2.68493	2.07078	1.63209	1.30308	1.04718	0.84247	0.67497	0.53539	0.41728	0.31605	0.27067
3.93	2.68259	2.06883	1.63042	1.30162	1.04589	0.84130	0.67391	0.53441	0.41638	0.31521	0.26986
3.94	2.68027	2.06689	1.62877	1.30017	1.04460	0.84014	0.67285	0.53345	0.41549	0.31438	0.26906
3.95	2.67797	2.06497	1.62712	1.29873	1.04331	0.83898	0.67180	0.53249	0.41460	0.31356	0.26826
3.96	2.67568	2.06306	1.62548	1.29730	1.04204	0.83784	0.67076	0.53153	0.41372	0.31274	0.26747
3.97	2.67340	2.06117	1.62386	1.29588	1.04078	0.83670	0.66973	0.53058	0.41285	0.31193	0.26669
3.98	2.67114	2.05928	1.62224	1.29446	1.03952	0.83557	0.66870	0.52964	0.41198	0.31112	0.26591
3.99	2.66890	2.05741	1.62064	1.29306	1.03828	0.83445	0.66768	0.52871	0.41111	0.31032	0.26514
4	2.66667	2.05556	1.61905	1.29167	1.03704	0.83333	0.66667	0.52778	0.41026	0.30952	0.26437
4.01	2.66445	2.05371	1.61747	1.29028	1.03581	0.83223	0.66566	0.52685	0.40940	0.30873	0.26360
4.02	2.66225	2.05188	1.61589	1.28891	1.03458	0.83113	0.66466	0.52594	0.40856	0.30795	0.26285
4.03	2.66007	2.05006	1.61433	1.28754	1.03337	0.83003	0.66367	0.52503	0.40772	0.30717	0.26209
4.04	2.65789	2.04825	1.61278	1.28618	1.03216	0.82895	0.66268	0.52412	0.40688	0.30639	0.26134
4.05	2.65574	2.04645	1.61124	1.28484	1.03097	0.82787	0.66170	0.52322	0.40605	0.30562	0.26060
4.06	2.65359	2.04466	1.60971	1.28350	1.02977	0.82680	0.66072	0.52233	0.40523	0.30486	0.25986
4.07	2.65147	2.04289	1.60819	1.28217	1.02859	0.82573	0.65976	0.52144	0.40441	0.30409	0.25913
4.08	2.64935	2.04113	1.60668	1.28084	1.02742	0.82468	0.65880	0.52056	0.40360	0.30334	0.25840
4.09	2.64725	2.03937	1.60518	1.27953	1.02625	0.82362	0.65784	0.51969	0.40279	0.30259	0.25767
4.1	2.64516	2.03763	1.60369	1.27823	1.02509	0.82258	0.65689	0.51882	0.40199	0.30184	0.25695
4.11	2.64309	2.03591	1.60220	1.27693	1.02394	0.82154	0.65595	0.51795	0.40119	0.30110	0.25624
4.12	2.64103	2.03419	1.60073	1.27564	1.02279	0.82051	0.65501	0.51709	0.40039	0.30037	0.25553
4.13	2.63898	2.03248	1.59927	1.27436	1.02165	0.81949	0.65408	0.51624	0.39961	0.29963	0.25482
4.14	2.63694	2.03079	1.59782	1.27309	1.02052	0.81847	0.65316	0.51539	0.39882	0.29891	0.25412
4.15	2.63492	2.02910	1.59637	1.27183	1.01940	0.81746	0.65224	0.51455	0.39805	0.29819	0.25342
4.16	2.63291	2.02743	1.59494	1.27057	1.01828	0.81646	0.65132	0.51371	0.39727	0.29747	0.25273
4.17	2.63091	2.02576	1.59351	1.26932	1.01717	0.81546	0.65042	0.51288	0.39651	0.29676	0.25204
4.18	2.62893	2.02411	1.59209	1.26808	1.01607	0.81447	0.64951	0.51205	0.39574	0.29605	0.25136
4.19	2.62696	2.02247	1.59069	1.26685	1.01498	0.81348	0.64862	0.51123	0.39498	0.29534	0.25068
4.2	2.62500	2.02083	1.58929	1.26563	1.01389	0.81250	0.64773	0.51042	0.39423	0.29464	0.25000
4.21	2.62305	2.01921	1.58789	1.26441	1.01281	0.81153	0.64684	0.50961	0.39348	0.29395	0.24933
4.22	2.62112	2.01760	1.58651	1.26320	1.01173	0.81056	0.64596	0.50880	0.39274	0.29326	0.24866
4.23	2.61920	2.01600	1.58514	1.26200	1.01066	0.80960	0.64509	0.50800	0.39200	0.29257	0.24800
4.24	2.61728	2.01440	1.58377	1.26080	1.00960	0.80864	0.64422	0.50720	0.39126	0.29189	0.24734
4.25	2.61538	2.01282	1.58242	1.25962	1.00855	0.80769	0.64336	0.50641	0.39053	0.29121	0.24668
4.26	2.61350	2.01125	1.58107	1.25844	1.00750	0.80675	0.64250	0.50562	0.38981	0.29053	0.24603
4.27	2.61162	2.00968	1.57973	1.25726	1.00646	0.80581	0.64165	0.50484	0.38908	0.28986	0.24539
4.28	2.60976	2.00813	1.57840	1.25610	1.00542	0.80488	0.64080	0.50407	0.38837	0.28920	0.24474
4.29	2.60790	2.00659	1.57707	1.25494	1.00439	0.80395	0.63996	0.50329	0.38765	0.28854	0.24410
4.3	2.60606	2.00505	1.57576	1.25379	1.00337	0.80303	0.63912	0.50253	0.38695	0.28788	0.24347
4.31	2.60423	2.00352	1.57445	1.25264	1.00235	0.80211	0.63829	0.50176	0.38624	0.28722	0.24284
4.32	2.60241	2.00201	1.57315	1.25151	1.00134	0.80120	0.63746	0.50100	0.38554	0.28657	0.24221
4.33	2.60060	2.00050	1.57186	1.25038	1.00033	0.80030	0.63664	0.50025	0.38485	0.28593	0.24159
4.34	2.59880	1.99900	1.57057	1.24925	0.99933	0.79940	0.63582	0.49950	0.38415	0.28529	0.24097
4.35	2.59701	1.99751	1.56930	1.24813	0.99834	0.79851	0.63501	0.49876	0.38347	0.28465	0.24035
4.36	2.59524	1.99603	1.56803	1.24702	0.99735	0.79762	0.63420	0.49802	0.38278	0.28401	0.23974
4.37	2.59347	1.99456	1.56677	1.24592	0.99637	0.79674	0.63340	0.49728	0.38210	0.28338	0.23913
4.38	2.59172	1.99310	1.56551	1.24482	0.99540	0.79586	0.63260	0.49655	0.38143	0.28276	0.23852
4.39	2.58997	1.99164	1.56426	1.24373	0.99443	0.79499	0.63180	0.49582	0.38076	0.28213	0.23792
4.4	2.58824	1.99020	1.56303	1.24265	0.99346	0.79412	0.63102	0.49510	0.38009	0.28151	0.23732
4.41	2.58651	1.98876	1.56179	1.24157	0.99251	0.79326	0.63023	0.49438	0.37943	0.28090	0.23673
4.42	2.58480	1.98733	1.56057	1.24050	0.99155	0.79240	0.62945	0.49366	0.37877	0.28028	0.23614
4.43	2.58309	1.98591	1.55935	1.23943	0.99061	0.79155	0.62868	0.49295	0.37811	0.27968	0.23555
4.44	2.58140	1.98450	1.55814	1.23837	0.98966	0.79070	0.62791	0.49225	0.37746	0.27907	0.23496
4.45	2.57971	1.98309	1.55694	1.23732	0.98873	0.78986	0.62714	0.49155	0.37681	0.27847	0.23438
4.46	2.57803	1.98170	1.55574	1.23627	0.98780	0.78902	0.62638	0.49085	0.37617	0.27787	0.23381
4.47	2.57637	1.98031	1.55455	1.23523	0.98687	0.78818	0.62562	0.49015	0.37553	0.27727	0.23323
4.48	2.57471	1.97893	1.55337	1.23420	0.98595	0.78736	0.62487	0.48946	0.37489	0.27668	0.23266
4.49	2.57307	1.97755	1.55219	1.23317	0.98504	0.78653	0.62412	0.48878	0.37426	0.27609	0.23209
4.5	2.57143	1.97619	1.55102	1.23214	0.98413	0.78571	0.62338	0.48810	0.37363	0.27551	0.23153
4.51	2.56980	1.97483	1.54986	1.23113	0.98322	0.78490	0.62264	0.48742	0.37300	0.27493	0.23097
4.52	2.56818	1.97348	1.54870	1.23011	0.98232	0.78409	0.62190	0.48674	0.37238	0.27435	0.23041
4.53	2.56657	1.97214	1.54755	1.22911	0.98143	0.78329	0.62117	0.48607	0.37176	0.27378	0.22985
4.54	2.56497	1.97081	1.54641	1.22811	0.98054	0.78249	0.62044	0.48540	0.37114	0.27320	0.22930
4.55	2.56338	1.96948	1.54527	1.22711	0.97966	0.78169	0.61972	0.48474	0.37053	0.27264	0.22875
4.56	2.56180	1.96816	1.54414	1.22612	0.97878	0.78090	0.61900	0.48408	0.36992	0.27207	0.22821
4.57	2.56022	1.96685	1.54302	1.22514	0.97790	0.78011	0.61828	0.48343	0.36932	0.27151	0.22766
4.58	2.55866	1.96555	1.54190	1.22416	0.97703	0.77933	0.61757	0.48277	0.36872	0.27095	0.22712
4.59	2.55710	1.96425	1.54079	1.22319	0.97617	0.77855	0.61687	0.48213	0.36812	0.27039	0.22659
4.6	2.55556	1.96296	1.53968	1.22222	0.97531	0.77778	0.61616	0.48148	0.36752	0.26984	0.22605
4.61	2.55402	1.96168	1.53858	1.22126	0.97445	0.77701	0.61546	0.48084	0.36693	0.26929	0.22552
4.62	2.55249	1.96041	1.53749	1.22030	0.97360	0.77624	0.61477	0.48020	0.36634	0.26875	0.22500
4.63	2.55096	1.95914	1.53640	1.21935	0.97276	0.77548	0.61407	0.47957	0.36576	0.26820	0.22447
4.64	2.54945	1.95788	1.53532	1.21841	0.97192	0.77473	0.61339	0.47894	0.36517	0.26766	0.22395
4.65	2.54795	1.95662	1.53425	1.21747	0.97108	0.77397	0.61270	0.47831	0.36459	0.26712	0.22343
4.66	2.54645	1.95537	1.53318	1.21653	0.97025	0.77322	0.61202	0.47769	0.36402	0.26659	0.22291
4.67	2.54496	1.95413	1.53211	1.21560	0.96942	0.77248	0.61135	0.47707	0.36345	0.26606	0.22240
4.68	2.54348	1.95290	1.53106	1.21467	0.96860	0.77174	0.61067	0.47645	0.36288	0.26553	0.22189
4.69	2.54201	1.95167	1.53000	1.21375	0.96778	0.77100	0.61000	0.47584	0.36231	0.26500	0.22138
4.7	2.54054	1.95045	1.52896	1.21284	0.96697	0.77027	0.60934	0.47523	0.36175	0.26448	0.22088
4.71	2.53908	1.94924	1.52792	1.21193	0.96616	0.76954	0.60867	0.47462	0.36119	0.26396	0.22037
4.72	2.53763	1.94803	1.52688	1.21102	0.96535	0.76882	0.60802	0.47401	0.36063	0.26344	0.21987
4.73	2.53619	1.94683	1.52585	1.21012	0.96455	0.76810	0.60736	0.47341	0.36007	0.26293	0.21938
4.74	2.53476	1.94563	1.52483	1.20922	0.96376	0.76738	0.60671	0.47282	0.35952	0.26241	0.21888
4.75	2.53333	1.94444	1.52381	1.20833	0.96296	0.76667	0.60606	0.47222	0.35897	0.26190	0.21839
4.76	2.53191	1.94326	1.52280	1.20745	0.96217	0.76596	0.60542	0.47163	0.35843	0.26140	0.21790
4.77	2.53050	1.94209	1.52179	1.20656	0.96139	0.76525	0.60477	0.47104	0.35789	0.26089	0.21742
4.78	2.52910	1.94092	1.52079	1.20569	0.96061	0.76455	0.60414	0.47046	0.35735	0.26039	0.21693
4.79	2.52770	1.93975	1.51979	1.20482	0.95984	0.76385	0.60350	0.46988	0.35681	0.25989	0.21645
4.8	2.52632	1.93860	1.51880	1.20395	0.95906	0.76316	0.60287	0.46930	0.35628	0.25940	0.21597
4.81	2.52493	1.93745	1.51781	1.20308	0.95830	0.76247	0.60224	0.46872	0.35574	0.25891	0.21549
4.82	2.52356	1.93630	1.51683	1.20223	0.95753	0.76178	0.60162	0.46815	0.35522	0.25841	0.21502
4.83	2.52219	1.93516	1.51585	1.20137	0.95677	0.76110	0.60100	0.46758	0.35469	0.25793	0.21455
4.84	2.52083	1.93403	1.51488	1.20052	0.95602	0.76042	0.60038	0.46701	0.35417	0.25744	0.21408
4.85	2.51948	1.93290	1.51391	1.19968	0.95527	0.75974	0.59976	0.46645	0.35365	0.25696	0.21361
4.86	2.51813	1.93178	1.51295	1.19883	0.95452	0.75907	0.59915	0.46589	0.35313	0.25648	0.21315
4.87	2.51680	1.93066	1.51200	1.19800	0.95378	0.75840	0.59854	0.46533	0.35261	0.25600	0.21269
4.88	2.51546	1.92955	1.51105	1.19716	0.95304	0.75773	0.59794	0.46478	0.35210	0.25552	0.21223
4.89	2.51414	1.92845	1.51010	1.19634	0.95230	0.75707	0.59734	0.46422	0.35159	0.25505	0.21177
4.9	2.51282	1.92735	1.50916	1.19551	0.95157	0.75641	0.59674	0.46368	0.35108	0.25458	0.21132
4.91	2.51151	1.92626	1.50822	1.19469	0.95084	0.75575	0.59614	0.46313	0.35058	0.25411	0.21087
4.92	2.51020	1.92517	1.50729	1.19388	0.95011	0.75510	0.59555	0.46259	0.35008	0.25364	0.21042
4.93	2.50891	1.92409	1.50636	1.19307	0.94939	0.75445	0.59496	0.46204	0.34958	0.25318	0.20997
4.94	2.50761	1.92301	1.50544	1.19226	0.94867	0.75381	0.59437	0.46151	0.34908	0.25272	0.20952
4.95	2.50633	1.92194	1.50452	1.19146	0.94796	0.75316	0.59379	0.46097	0.34859	0.25226	0.20908
4.96	2.50505	1.92088	1.50361	1.19066	0.94725	0.75253	0.59320	0.46044	0.34810	0.25180	0.20864
4.97	2.50378	1.91982	1.50270	1.18986	0.94654	0.75189	0.59263	0.45991	0.34761	0.25135	0.20820
4.98	2.50251	1.91876	1.50179	1.18907	0.94584	0.75126	0.59205	0.45938	0.34712	0.25090	0.20776
4.99	2.50125	1.91771	1.50090	1.18828	0.94514	0.75063	0.59148	0.45886	0.34664	0.25045	0.20733
5	2.50000	1.91667	1.50000	1.18750	0.94444	0.75000	0.59091	0.45833	0.34615	0.25000	0.20690
5.01	2.49875	1.91563	1.49911	1.18672	0.94375	0.74938	0.59034	0.45781	0.34567	0.24955	0.20647
5.02	2.49751	1.91459	1.49822	1.18595	0.94306	0.74876	0.58978	0.45730	0.34520	0.24911	0.20604
5.03	2.49628	1.91356	1.49734	1.18517	0.94238	0.74814	0.58922	0.45678	0.34472	0.24867	0.20561
5.04	2.49505	1.91254	1.49646	1.18441	0.94169	0.74752	0.58866	0.45627	0.34425	0.24823	0.20519
5.05	2.49383	1.91152	1.49559	1.18364	0.94102	0.74691	0.58810	0.45576	0.34378	0.24780	0.20477
5.06	2.49261	1.91051	1.49472	1.18288	0.94034	0.74631	0.58755	0.45525	0.34331	0.24736	0.20435
5.07	2.49140	1.90950	1.49386	1.18213	0.93967	0.74570	0.58700	0.45475	0.34285	0.24693	0.20393
5.08	2.49020	1.90850	1.49300	1.18137	0.93900	0.74510	0.58645	0.45425	0.34238	0.24650	0.20352
5.09	2.48900	1.90750	1.49214	1.18062	0.93833	0.74450	0.58591	0.45375	0.34192	0.24607	0.20310
5.1	2.48780	1.90650	1.49129	1.17988	0.93767	0.74390	0.58537	0.45325	0.34146	0.24564	0.20269
5.11	2.48662	1.90552	1.49044	1.17914	0.93701	0.74331	0.58483	0.45276	0.34101	0.24522	0.20228
5.12	2.48544	1.90453	1.48960	1.17840	0.93635	0.74272	0.58429	0.45227	0.34055	0.24480	0.20187
5.13	2.48426	1.90355	1.48876	1.17766	0.93570	0.74213	0.58376	0.45178	0.34010	0.24438	0.20147
5.14	2.48309	1.90258	1.48792	1.17693	0.93505	0.74155	0.58322	0.45129	0.33965	0.24396	0.20107
5.15	2.48193	1.90161	1.48709	1.17620	0.93440	0.74096	0.58269	0.45080	0.33920	0.24355	0.20066
5.16	2.48077	1.90064	1.48626	1.17548	0.93376	0.74038	0.58217	0.45032	0.33876	0.24313	0.20027
5.17	2.47962	1.89968	1.48544	1.17476	0.93312	0.73981	0.58164	0.44984	0.33831	0.24272	0.19987
5.18	2.47847	1.89872	1.48462	1.17404	0.93248	0.73923	0.58112	0.44936	0.33787	0.24231	0.19947
5.19	2.47733	1.89777	1.48380	1.17333	0.93185	0.73866	0.58060	0.44889	0.33743	0.24190	0.19908
5.2	2.47619	1.89683	1.48299	1.17262	0.93122	0.73810	0.58009	0.44841	0.33700	0.24150	0.19869
5.21	2.47506	1.89588	1.48219	1.17191	0.93059	0.73753	0.57957	0.44794	0.33656	0.24109	0.19830
5.22	2.47393	1.89494	1.48138	1.17121	0.92996	0.73697	0.57906	0.44747	0.33613	0.24069	0.19791
5.23	2.47281	1.89401	1.48058	1.17051	0.92934	0.73641	0.57855	0.44701	0.33570	0.24029	0.19752
5.24	2.47170	1.89308	1.47978	1.16981	0.92872	0.73585	0.57804	0.44654	0.33527	0.23989	0.19714
5.25	2.47059	1.89216	1.47899	1.16912	0.92810	0.73529	0.57754	0.44608	0.33484	0.23950	0.19675
5.26	2.46948	1.89124	1.47820	1.16843	0.92749	0.73474	0.57704	0.44562	0.33442	0.23910	0.19637
5.27	2.46838	1.89032	1.47742	1.16774	0.92688	0.73419	0.57654	0.44516	0.33399	0.23871	0.19599
5.28	2.46729	1.88941	1.47664	1.16706	0.92627	0.73364	0.57604	0.44470	0.33357	0.23832	0.19562
5.29	2.46620	1.88850	1.47586	1.16638	0.92567	0.73310	0.57555	0.44425	0.33315	0.23793	0.19524
5.3	2.46512	1.88760	1.47508	1.16570	0.92506	0.73256	0.57505	0.44380	0.33274	0.23754	0.19487
5.31	2.46404	1.88670	1.47431	1.16502	0.92447	0.73202	0.57456	0.44335	0.33232	0.23716	0.19450
5.32	2.46296	1.88580	1.47354	1.16435	0.92387	0.73148	0.57407	0.44290	0.33191	0.23677	0.19413
5.33	2.46189	1.88491	1.47278	1.16368	0.92327	0.73095	0.57359	0.44246	0.33150	0.23639	0.19376
5.34	2.46083	1.88402	1.47202	1.16302	0.92268	0.73041	0.57310	0.44201	0.33109	0.23601	0.19339
5.35	2.45977	1.88314	1.47126	1.16236	0.92209	0.72989	0.57262	0.44157	0.33068	0.23563	0.19302
5.36	2.45872	1.88226	1.47051	1.16170	0.92151	0.72936	0.57214	0.44113	0.33028	0.23526	0.19266
5.37	2.45767	1.88139	1.46976	1.16104	0.92093	0.72883	0.57167	0.44069	0.32987	0.23488	0.19230
5.38	2.45662	1.88052	1.46902	1.16039	0.92035	0.72831	0.57119	0.44026	0.32947	0.23451	0.19194
5.39	2.45558	1.87965	1.46827	1.15974	0.91977	0.72779	0.57072	0.43983	0.32907	0.23414	0.19158
5.4	2.45455	1.87879	1.46753	1.15909	0.91919	0.72727	0.57025	0.43939	0.32867	0.23377	0.19122
5.41	2.45351	1.87793	1.46680	1.15845	0.91862	0.72676	0.56978	0.43896	0.32827	0.23340	0.19087
5.42	2.45249	1.87707	1.46606	1.15781	0.91805	0.72624	0.56931	0.43854	0.32788	0.23303	0.19051
5.43	2.45147	1.87622	1.46533	1.15717	0.91748	0.72573	0.56885	0.43811	0.32749	0.23267	0.19016
5.44	2.45045	1.87538	1.46461	1.15653	0.91692	0.72523	0.56839	0.43769	0.32710	0.23230	0.18981
5.45	2.44944	1.87453	1.46388	1.15590	0.91635	0.72472	0.56793	0.43727	0.32671	0.23194	0.18946
5.46	2.44843	1.87369	1.46316	1.15527	0.91579	0.72422	0.56747	0.43685	0.32632	0.23158	0.18911
5.47	2.44743	1.87286	1.46245	1.15464	0.91524	0.72371	0.56701	0.43643	0.32593	0.23122	0.18877
5.48	2.44643	1.87202	1.46173	1.15402	0.91468	0.72321	0.56656	0.43601	0.32555	0.23087	0.18842
5.49	2.44543	1.87120	1.46102	1.15340	0.91413	0.72272	0.56611	0.43560	0.32517	0.23051	0.18808
5.5	2.44444	1.87037	1.46032	1.15278	0.91358	0.72222	0.56566	0.43519	0.32479	0.23016	0.18774
5.51	2.44346	1.86955	1.45961	1.15216	0.91303	0.72173	0.56521	0.43477	0.32441	0.22981	0.18740
5.52	2.44248	1.86873	1.45891	1.15155	0.91249	0.72124	0.56476	0.43437	0.32403	0.22946	0.18706
5.53	2.44150	1.86792	1.45822	1.15094	0.91195	0.72075	0.56432	0.43396	0.32365	0.22911	0.18672
5.54	2.44053	1.86711	1.45752	1.15033	0.91140	0.72026	0.56388	0.43355	0.32328	0.22876	0.18639
5.55	2.43956	1.86630	1.45683	1.14973	0.91087	0.71978	0.56344	0.43315	0.32291	0.22841	0.18606
5.56	2.43860	1.86550	1.45614	1.14912	0.91033	0.71930	0.56300	0.43275	0.32254	0.22807	0.18572
5.57	2.43764	1.86470	1.45545	1.14852	0.90980	0.71882	0.56256	0.43235	0.32217	0.22773	0.18539
5.58	2.43668	1.86390	1.45477	1.14793	0.90927	0.71834	0.56213	0.43195	0.32180	0.22739	0.18506
5.59	2.43573	1.86311	1.45409	1.14733	0.90874	0.71786	0.56170	0.43155	0.32143	0.22705	0.18473
5.6	2.43478	1.86232	1.45342	1.14674	0.90821	0.71739	0.56126	0.43116	0.32107	0.22671	0.18441
5.61	2.43384	1.86153	1.45274	1.14615	0.90769	0.71692	0.56084	0.43077	0.32071	0.22637	0.18408
5.62	2.43290	1.86075	1.45207	1.14556	0.90717	0.71645	0.56041	0.43038	0.32035	0.22604	0.18376
5.63	2.43197	1.85997	1.45140	1.14498	0.90665	0.71598	0.55998	0.42999	0.31999	0.22570	0.18344
5.64	2.43103	1.85920	1.45074	1.14440	0.90613	0.71552	0.55956	0.42960	0.31963	0.22537	0.18312
5.65	2.43011	1.85842	1.45008	1.14382	0.90562	0.71505	0.55914	0.42921	0.31927	0.22504	0.18280
5.66	2.42918	1.85765	1.44942	1.14324	0.90510	0.71459	0.55872	0.42883	0.31892	0.22471	0.18248
5.67	2.42827	1.85689	1.44876	1.14267	0.90459	0.71413	0.55830	0.42844	0.31856	0.22438	0.18216
5.68	2.42735	1.85613	1.44811	1.14209	0.90408	0.71368	0.55789	0.42806	0.31821	0.22405	0.18184
5.69	2.42644	1.85537	1.44746	1.14152	0.90358	0.71322	0.55747	0.42768	0.31786	0.22373	0.18153
5.7	2.42553	1.85461	1.44681	1.14096	0.90307	0.71277	0.55706	0.42730	0.31751	0.22340	0.18122
5.71	2.42463	1.85386	1.44616	1.14039	0.90257	0.71231	0.55665	0.42693	0.31716	0.22308	0.18091
5.72	2.42373	1.85311	1.44552	1.13983	0.90207	0.71186	0.55624	0.42655	0.31682	0.22276	0.18060
5.73	2.42283	1.85236	1.44488	1.13927	0.90157	0.71142	0.55583	0.42618	0.31647	0.22244	0.18029
5.74	2.42194	1.85162	1.44424	1.13871	0.90108	0.71097	0.55543	0.42581	0.31613	0.22212	0.17998
5.75	2.42105	1.85088	1.44361	1.13816	0.90058	0.71053	0.55502	0.42544	0.31579	0.22180	0.17967
5.76	2.42017	1.85014	1.44298	1.13761	0.90009	0.71008	0.55462	0.42507	0.31545	0.22149	0.17937
5.77	2.41929	1.84941	1.44235	1.13705	0.89960	0.70964	0.55422	0.42470	0.31511	0.22117	0.17906
5.78	2.41841	1.84868	1.44172	1.13651	0.89912	0.70921	0.55382	0.42434	0.31477	0.22086	0.17876
5.79	2.41754	1.84795	1.44110	1.13596	0.89863	0.70877	0.55343	0.42397	0.31444	0.22055	0.17846
5.8	2.41667	1.84722	1.44048	1.13542	0.89815	0.70833	0.55303	0.42361	0.31410	0.22024	0.17816
5.81	2.41580	1.84650	1.43986	1.13488	0.89767	0.70790	0.55264	0.42325	0.31377	0.21993	0.17786
5.82	2.41494	1.84578	1.43924	1.13434	0.89719	0.70747	0.55224	0.42289	0.31344	0.21962	0.17756
5.83	2.41408	1.84507	1.43863	1.13380	0.89671	0.70704	0.55185	0.42253	0.31311	0.21931	0.17727
5.84	2.41322	1.84435	1.43802	1.13326	0.89624	0.70661	0.55147	0.42218	0.31278	0.21901	0.17697
5.85	2.41237	1.84364	1.43741	1.13273	0.89576	0.70619	0.55108	0.42182	0.31245	0.21870	0.17668
5.86	2.41152	1.84294	1.43680	1.13220	0.89529	0.70576	0.55069	0.42147	0.31212	0.21840	0.17639
5.87	2.41068	1.84223	1.43620	1.13167	0.89482	0.70534	0.55031	0.42112	0.31180	0.21810	0.17610
5.88	2.40984	1.84153	1.43560	1.13115	0.89435	0.70492	0.54993	0.42077	0.31148	0.21780	0.17581
5.89	2.40900	1.84083	1.43500	1.13062	0.89389	0.70450	0.54954	0.42042	0.31115	0.21750	0.17552
5.9	2.40816	1.84014	1.43440	1.13010	0.89342	0.70408	0.54917	0.42007	0.31083	0.21720	0.17523
5.91	2.40733	1.83944	1.43381	1.12958	0.89296	0.70367	0.54879	0.41972	0.31051	0.21690	0.17494
5.92	2.40650	1.83875	1.43322	1.12907	0.89250	0.70325	0.54841	0.41938	0.31019	0.21661	0.17466
5.93	2.40568	1.83807	1.43263	1.12855	0.89204	0.70284	0.54804	0.41903	0.30988	0.21631	0.17437
5.94	2.40486	1.83738	1.43204	1.12804	0.89159	0.70243	0.54766	0.41869	0.30956	0.21602	0.17409
5.95	2.40404	1.83670	1.43146	1.12753	0.89113	0.70202	0.54729	0.41835	0.30925	0.21573	0.17381
5.96	2.40323	1.83602	1.43088	1.12702	0.89068	0.70161	0.54692	0.41801	0.30893	0.21544	0.17353
5.97	2.40241	1.83535	1.43030	1.12651	0.89023	0.70121	0.54655	0.41767	0.30862	0.21515	0.17325
5.98	2.40161	1.83467	1.42972	1.12600	0.88978	0.70080	0.54618	0.41734	0.30831	0.21486	0.17297
5.99	2.40080	1.83400	1.42914	1.12550	0.88933	0.70040	0.54582	0.41700	0.30800	0.21457	0.17269
6	2.40000	1.83333	1.42857	1.12500	0.88889	0.70000	0.54545	0.41667	0.30769	0.21429	0.17241
6.01	2.39920	1.83267	1.42800	1.12450	0.88845	0.69960	0.54509	0.41633	0.30739	0.21400	0.17214
6.02	2.39841	1.83201	1.42743	1.12400	0.88800	0.69920	0.54473	0.41600	0.30708	0.21372	0.17186
6.03	2.39761	1.83135	1.42687	1.12351	0.88756	0.69881	0.54437	0.41567	0.30677	0.21343	0.17159
6.04	2.39683	1.83069	1.42630	1.12302	0.88713	0.69841	0.54401	0.41534	0.30647	0.21315	0.17132
6.05	2.39604	1.83003	1.42574	1.12252	0.88669	0.69802	0.54365	0.41502	0.30617	0.21287	0.17105
6.06	2.39526	1.82938	1.42518	1.12204	0.88625	0.69763	0.54330	0.41469	0.30587	0.21259	0.17078
6.07	2.39448	1.82873	1.42463	1.12155	0.88582	0.69724	0.54294	0.41437	0.30557	0.21231	0.17051
6.08	2.39370	1.82808	1.42407	1.12106	0.88539	0.69685	0.54259	0.41404	0.30527	0.21204	0.17024
6.09	2.39293	1.82744	1.42352	1.12058	0.88496	0.69646	0.54224	0.41372	0.30497	0.21176	0.16997
6.1	2.39216	1.82680	1.42297	1.12010	0.88453	0.69608	0.54189	0.41340	0.30468	0.21148	0.16971
6.11	2.39139	1.82616	1.42242	1.11962	0.88411	0.69569	0.54154	0.41308	0.30438	0.21121	0.16944
6.12	2.39063	1.82552	1.42188	1.11914	0.88368	0.69531	0.54119	0.41276	0.30409	0.21094	0.16918
6.13	2.38986	1.82489	1.42133	1.11866	0.88326	0.69493	0.54085	0.41244	0.30379	0.21067	0.16892
6.14	2.38911	1.82425	1.42079	1.11819	0.88284	0.69455	0.54050	0.41213	0.30350	0.21039	0.16866
6.15	2.38835	1.82362	1.42025	1.11772	0.88242	0.69417	0.54016	0.41181	0.30321	0.21012	0.16840
6.16	2.38760	1.82300	1.41971	1.11725	0.88200	0.69380	0.53982	0.41150	0.30292	0.20986	0.16814
6.17	2.38685	1.82237	1.41918	1.11678	0.88158	0.69342	0.53948	0.41119	0.30263	0.20959	0.16788
6.18	2.38610	1.82175	1.41864	1.11631	0.88117	0.69305	0.53914	0.41088	0.30235	0.20932	0.16762
6.19	2.38536	1.82113	1.41811	1.11585	0.88075	0.69268	0.53880	0.41057	0.30206	0.20906	0.16736
6.2	2.38462	1.82051	1.41758	1.11538	0.88034	0.69231	0.53846	0.41026	0.30178	0.20879	0.16711
6.21	2.38388	1.81990	1.41706	1.11492	0.87993	0.69194	0.53813	0.40995	0.30149	0.20853	0.16685
6.22	2.38314	1.81928	1.41653	1.11446	0.87952	0.69157	0.53779	0.40964	0.30121	0.20826	0.16660
6.23	2.38241	1.81867	1.41601	1.11401	0.87912	0.69120	0.53746	0.40934	0.30093	0.20800	0.16635
6.24	2.38168	1.81807	1.41549	1.11355	0.87871	0.69084	0.53713	0.40903	0.30065	0.20774	0.16610
6.25	2.38095	1.81746	1.41497	1.11310	0.87831	0.69048	0.53680	0.40873	0.30037	0.20748	0.16585
6.26	2.38023	1.81686	1.41445	1.11264	0.87790	0.69011	0.53647	0.40843	0.30009	0.20722	0.16560
6.27	2.37951	1.81626	1.41393	1.11219	0.87750	0.68975	0.53614	0.40813	0.29981	0.20697	0.16535
6.28	2.37879	1.81566	1.41342	1.11174	0.87710	0.68939	0.53581	0.40783	0.29953	0.20671	0.16510
6.29	2.37807	1.81506	1.41291	1.11129	0.87671	0.68904	0.53549	0.40753	0.29926	0.20645	0.16485
6.3	2.37736	1.81447	1.41240	1.11085	0.87631	0.68868	0.53516	0.40723	0.29898	0.20620	0.16461
6.31	2.37665	1.81387	1.41189	1.11040	0.87592	0.68832	0.53484	0.40694	0.29871	0.20595	0.16436
6.32	2.37594	1.81328	1.41139	1.10996	0.87552	0.68797	0.53452	0.40664	0.29844	0.20569	0.16412
6.33	2.37523	1.81270	1.41088	1.10952	0.87513	0.68762	0.53420	0.40635	0.29817	0.20544	0.16387
6.34	2.37453	1.81211	1.41038	1.10908	0.87474	0.68727	0.53388	0.40605	0.29790	0.20519	0.16363
6.35	2.37383	1.81153	1.40988	1.10864	0.87435	0.68692	0.53356	0.40576	0.29763	0.20494	0.16339
6.36	2.37313	1.81095	1.40938	1.10821	0.87396	0.68657	0.53324	0.40547	0.29736	0.20469	0.16315
6.37	2.37244	1.81037	1.40889	1.10777	0.87358	0.68622	0.53293	0.40518	0.29709	0.20444	0.16291
6.38	2.37175	1.80979	1.40839	1.10734	0.87319	0.68587	0.53261	0.40489	0.29683	0.20420	0.16267
6.39	2.37106	1.80921	1.40790	1.10691	0.87281	0.68553	0.53230	0.40461	0.29656	0.20395	0.16243
6.4	2.37037	1.80864	1.40741	1.10648	0.87243	0.68519	0.53199	0.40432	0.29630	0.20370	0.16220
6.41	2.36969	1.80807	1.40692	1.10605	0.87205	0.68484	0.53168	0.40404	0.29603	0.20346	0.16196
6.42	2.36900	1.80750	1.40643	1.10563	0.87167	0.68450	0.53137	0.40375	0.29577	0.20322	0.16173
6.43	2.36832	1.80694	1.40595	1.10520	0.87129	0.68416	0.53106	0.40347	0.29551	0.20297	0.16149
6.44	2.36765	1.80637	1.40546	1.10478	0.87092	0.68382	0.53075	0.40319	0.29525	0.20273	0.16126
6.45	2.36697	1.80581	1.40498	1.10436	0.87054	0.68349	0.53044	0.40291	0.29499	0.20249	0.16102
6.46	2.36630	1.80525	1.40450	1.10394	0.87017	0.68315	0.53014	0.40263	0.29473	0.20225	0.16079
6.47	2.36563	1.80469	1.40402	1.10352	0.86979	0.68282	0.52983	0.40235	0.29447	0.20201	0.16056
6.48	2.36496	1.80414	1.40355	1.10310	0.86942	0.68248	0.52953	0.40207	0.29422	0.20177	0.16033
6.49	2.36430	1.80358	1.40307	1.10269	0.86905	0.68215	0.52923	0.40179	0.29396	0.20154	0.16010
6.5	2.36364	1.80303	1.40260	1.10227	0.86869	0.68182	0.52893	0.40152	0.29371	0.20130	0.15987
6.51	2.36298	1.80248	1.40213	1.10186	0.86832	0.68149	0.52863	0.40124	0.29345	0.20106	0.15965
6.52	2.36232	1.80193	1.40166	1.10145	0.86795	0.68116	0.52833	0.40097	0.29320	0.20083	0.15942
6.53	2.36166	1.80139	1.40119	1.10104	0.86759	0.68083	0.52803	0.40069	0.29295	0.20059	0.15919
6.54	2.36101	1.80084	1.40072	1.10063	0.86723	0.68051	0.52773	0.40042	0.29270	0.20036	0.15897
6.55	2.36036	1.80030	1.40026	1.10023	0.86687	0.68018	0.52744	0.40015	0.29245	0.20013	0.15874
6.56	2.35971	1.79976	1.39979	1.09982	0.86651	0.67986	0.52714	0.39988	0.29220	0.19990	0.15852
6.57	2.35907	1.79922	1.39933	1.09942	0.86615	0.67953	0.52685	0.39961	0.29195	0.19967	0.15830
6.58	2.35842	1.79869	1.39887	1.09901	0.86579	0.67921	0.52656	0.39934	0.29170	0.19944	0.15808
6.59	2.35778	1.79815	1.39842	1.09861	0.86543	0.67889	0.52626	0.39908	0.29145	0.19921	0.15786
6.6	2.35714	1.79762	1.39796	1.09821	0.86508	0.67857	0.52597	0.39881	0.29121	0.19898	0.15764
6.61	2.35651	1.79709	1.39750	1.09782	0.86473	0.67825	0.52568	0.39854	0.29096	0.19875	0.15742
6.62	2.35587	1.79656	1.39705	1.09742	0.86437	0.67794	0.52540	0.39828	0.29072	0.19853	0.15720
6.63	2.35524	1.79603	1.39660	1.09702	0.86402	0.67762	0.52511	0.39802	0.29048	0.19830	0.15698
6.64	2.35461	1.79551	1.39615	1.09663	0.86367	0.67730	0.52482	0.39775	0.29023	0.19807	0.15676
6.65	2.35398	1.79499	1.39570	1.09624	0.86332	0.67699	0.52454	0.39749	0.28999	0.19785	0.15655
6.66	2.35336	1.79446	1.39525	1.09585	0.86298	0.67668	0.52425	0.39723	0.28975	0.19763	0.15633
6.67	2.35273	1.79394	1.39481	1.09546	0.86263	0.67637	0.52397	0.39697	0.28951	0.19740	0.15612
6.68	2.35211	1.79343	1.39437	1.09507	0.86228	0.67606	0.52369	0.39671	0.28927	0.19718	0.15590
6.69	2.35149	1.79291	1.39392	1.09468	0.86194	0.67575	0.52341	0.39646	0.28904	0.19696	0.15569
6.7	2.35088	1.79240	1.39348	1.09430	0.86160	0.67544	0.52313	0.39620	0.28880	0.19674	0.15547
6.71	2.35026	1.79189	1.39304	1.09391	0.86126	0.67513	0.52285	0.39594	0.28856	0.19652	0.15526
6.72	2.34965	1.79138	1.39261	1.09353	0.86092	0.67483	0.52257	0.39569	0.28833	0.19630	0.15505
6.73	2.34904	1.79087	1.39217	1.09315	0.86058	0.67452	0.52229	0.39543	0.28809	0.19609	0.15484
6.74	2.34843	1.79036	1.39174	1.09277	0.86024	0.67422	0.52201	0.39518	0.28786	0.19587	0.15463
6.75	2.34783	1.78986	1.39130	1.09239	0.85990	0.67391	0.52174	0.39493	0.28763	0.19565	0.15442
6.76	2.34722	1.78935	1.39087	1.09201	0.85957	0.67361	0.52146	0.39468	0.28739	0.19544	0.15421
6.77	2.34662	1.78885	1.39044	1.09164	0.85923	0.67331	0.52119	0.39443	0.28716	0.19522	0.15401
6.78	2.34602	1.78835	1.39001	1.09126	0.85890	0.67301	0.52092	0.39418	0.28693	0.19501	0.15380
6.79	2.34542	1.78785	1.38959	1.09089	0.85857	0.67271	0.52065	0.39393	0.28670	0.19479	0.15359
6.8	2.34483	1.78736	1.38916	1.09052	0.85824	0.67241	0.52038	0.39368	0.28647	0.19458	0.15339
6.81	2.34423	1.78686	1.38874	1.09015	0.85791	0.67212	0.52011	0.39343	0.28624	0.19437	0.15318
6.82	2.34364	1.78637	1.38832	1.08978	0.85758	0.67182	0.51984	0.39318	0.28602	0.19416	0.15298
6.83	2.34305	1.78588	1.38790	1.08941	0.85725	0.67153	0.51957	0.39294	0.28579	0.19395	0.15278
6.84	2.34247	1.78539	1.38748	1.08904	0.85693	0.67123	0.51930	0.39269	0.28556	0.19374	0.15257
6.85	2.34188	1.78490	1.38706	1.08868	0.85660	0.67094	0.51904	0.39245	0.28534	0.19353	0.15237
6.86	2.34130	1.78441	1.38664	1.08831	0.85628	0.67065	0.51877	0.39221	0.28511	0.19332	0.15217
6.87	2.34072	1.78393	1.38623	1.08795	0.85595	0.67036	0.51851	0.39196	0.28489	0.19311	0.15197
6.88	2.34014	1.78345	1.38581	1.08759	0.85563	0.67007	0.51824	0.39172	0.28467	0.19291	0.15177
6.89	2.33956	1.78297	1.38540	1.08722	0.85531	0.66978	0.51798	0.39148	0.28445	0.19270	0.15157
6.9	2.33898	1.78249	1.38499	1.08686	0.85499	0.66949	0.51772	0.39124	0.28422	0.19249	0.15137
6.91	2.33841	1.78201	1.38458	1.08651	0.85467	0.66920	0.51746	0.39100	0.28400	0.19229	0.15118
6.92	2.33784	1.78153	1.38417	1.08615	0.85435	0.66892	0.51720	0.39077	0.28378	0.19208	0.15098
6.93	2.33727	1.78106	1.38376	1.08579	0.85404	0.66863	0.51694	0.39053	0.28356	0.19188	0.15078
6.94	2.33670	1.78058	1.38336	1.08544	0.85372	0.66835	0.51668	0.39029	0.28335	0.19168	0.15059
6.95	2.33613	1.78011	1.38295	1.08508	0.85341	0.66807	0.51642	0.39006	0.28313	0.19148	0.15039
6.96	2.33557	1.77964	1.38255	1.08473	0.85309	0.66779	0.51617	0.38982	0.28291	0.19128	0.15020
6.97	2.33501	1.77917	1.38215	1.08438	0.85278	0.66750	0.51591	0.38959	0.28270	0.19107	0.15000
6.98	2.33445	1.77871	1.38175	1.08403	0.85247	0.66722	0.51566	0.38935	0.28248	0.19087	0.14981
6.99	2.33389	1.77824	1.38135	1.08368	0.85216	0.66694	0.51540	0.38912	0.28227	0.19067	0.14962
7	2.33333	1.77778	1.38095	1.08333	0.85185	0.66667	0.51515	0.38889	0.28205	0.19048	0.14943
7.01	2.33278	1.77732	1.38056	1.08299	0.85154	0.66639	0.51490	0.38866	0.28184	0.19028	0.14923
7.02	2.33223	1.77685	1.38016	1.08264	0.85124	0.66611	0.51465	0.38843	0.28163	0.19008	0.14904
7.03	2.33167	1.77640	1.37977	1.08230	0.85093	0.66584	0.51440	0.38820	0.28141	0.18988	0.14885
7.04	2.33113	1.77594	1.37938	1.08195	0.85063	0.66556	0.51415	0.38797	0.28120	0.18969	0.14866
7.05	2.33058	1.77548	1.37898	1.08161	0.85032	0.66529	0.51390	0.38774	0.28099	0.18949	0.14848
7.06	2.33003	1.77503	1.37860	1.08127	0.85002	0.66502	0.51365	0.38751	0.28078	0.18930	0.14829
7.07	2.32949	1.77457	1.37821	1.08093	0.84972	0.66474	0.51340	0.38729	0.28057	0.18910	0.14810
7.08	2.32895	1.77412	1.37782	1.08059	0.84942	0.66447	0.51316	0.38706	0.28036	0.18891	0.14791
7.09	2.32841	1.77367	1.37743	1.08025	0.84912	0.66420	0.51291	0.38684	0.28016	0.18872	0.14773
7.1	2.32787	1.77322	1.37705	1.07992	0.84882	0.66393	0.51267	0.38661	0.27995	0.18852	0.14754
7.11	2.32733	1.77278	1.37667	1.07958	0.84852	0.66367	0.51242	0.38639	0.27974	0.18833	0.14736
7.12	2.32680	1.77233	1.37628	1.07925	0.84822	0.66340	0.51218	0.38617	0.27954	0.18814	0.14717
7.13	2.32626	1.77189	1.37590	1.07892	0.84792	0.66313	0.51194	0.38594	0.27933	0.18795	0.14699
7.14	2.32573	1.77144	1.37552	1.07858	0.84763	0.66287	0.51170	0.38572	0.27913	0.18776	0.14680
7.15	2.32520	1.77100	1.37515	1.07825	0.84734	0.66260	0.51146	0.38550	0.27892	0.18757	0.14662
7.16	2.32468	1.77056	1.37477	1.07792	0.84704	0.66234	0.51122	0.38528	0.27872	0.18738	0.14644
7.17	2.32415	1.77012	1.37439	1.07759	0.84675	0.66207	0.51098	0.38506	0.27852	0.18720	0.14626
7.18	2.32362	1.76969	1.37402	1.07727	0.84646	0.66181	0.51074	0.38484	0.27832	0.18701	0.14608
7.19	2.32310	1.76925	1.37364	1.07694	0.84617	0.66155	0.51050	0.38463	0.27812	0.18682	0.14590
7.2	2.32258	1.76882	1.37327	1.07661	0.84588	0.66129	0.51026	0.38441	0.27792	0.18664	0.14572
7.21	2.32206	1.76838	1.37290	1.07629	0.84559	0.66103	0.51003	0.38419	0.27772	0.18645	0.14554
7.22	2.32154	1.76795	1.37253	1.07596	0.84530	0.66077	0.50979	0.38398	0.27752	0.18627	0.14536
7.23	2.32103	1.76752	1.37216	1.07564	0.84502	0.66051	0.50956	0.38376	0.27732	0.18608	0.14518
7.24	2.32051	1.76709	1.37179	1.07532	0.84473	0.66026	0.50932	0.38355	0.27712	0.18590	0.14500
7.25	2.32000	1.76667	1.37143	1.07500	0.84444	0.66000	0.50909	0.38333	0.27692	0.18571	0.14483
7.26	2.31949	1.76624	1.37106	1.07468	0.84416	0.65974	0.50886	0.38312	0.27673	0.18553	0.14465
7.27	2.31898	1.76582	1.37070	1.07436	0.84388	0.65949	0.50863	0.38291	0.27653	0.18535	0.14448
7.28	2.31847	1.76539	1.37034	1.07404	0.84360	0.65924	0.50840	0.38270	0.27634	0.18517	0.14430
7.29	2.31797	1.76497	1.36998	1.07373	0.84331	0.65898	0.50817	0.38249	0.27614	0.18499	0.14413
7.3	2.31746	1.76455	1.36961	1.07341	0.84303	0.65873	0.50794	0.38228	0.27595	0.18481	0.14395
7.31	2.31696	1.76413	1.36926	1.07310	0.84275	0.65848	0.50771	0.38207	0.27575	0.18463	0.14378
7.32	2.31646	1.76371	1.36890	1.07278	0.84248	0.65823	0.50748	0.38186	0.27556	0.18445	0.14361
7.33	2.31596	1.76330	1.36854	1.07247	0.84220	0.65798	0.50725	0.38165	0.27537	0.18427	0.14343
7.34	2.31546	1.76288	1.36818	1.07216	0.84192	0.65773	0.50703	0.38144	0.27518	0.18409	0.14326
7.35	2.31496	1.76247	1.36783	1.07185	0.84164	0.65748	0.50680	0.38123	0.27498	0.18391	0.14309
7.36	2.31447	1.76205	1.36748	1.07154	0.84137	0.65723	0.50658	0.38103	0.27479	0.18374	0.14292
7.37	2.31397	1.76164	1.36712	1.07123	0.84110	0.65699	0.50635	0.38082	0.27460	0.18356	0.14275
7.38	2.31348	1.76123	1.36677	1.07092	0.84082	0.65674	0.50613	0.38062	0.27442	0.18339	0.14258
7.39	2.31299	1.76082	1.36642	1.07062	0.84055	0.65649	0.50590	0.38041	0.27423	0.18321	0.14241
7.4	2.31250	1.76042	1.36607	1.07031	0.84028	0.65625	0.50568	0.38021	0.27404	0.18304	0.14224
7.41	2.31201	1.76001	1.36572	1.07001	0.84001	0.65601	0.50546	0.38001	0.27385	0.18286	0.14207
7.42	2.31153	1.75961	1.36538	1.06970	0.83974	0.65576	0.50524	0.37980	0.27366	0.18269	0.14191
7.43	2.31104	1.75920	1.36503	1.06940	0.83947	0.65552	0.50502	0.37960	0.27348	0.18251	0.14174
7.44	2.31056	1.75880	1.36469	1.06910	0.83920	0.65528	0.50480	0.37940	0.27329	0.18234	0.14157
7.45	2.31008	1.75840	1.36434	1.06880	0.83893	0.65504	0.50458	0.37920	0.27311	0.18217	0.14141
7.46	2.30960	1.75800	1.36400	1.06850	0.83867	0.65480	0.50436	0.37900	0.27292	0.18200	0.14124
7.47	2.30912	1.75760	1.36366	1.06820	0.83840	0.65456	0.50415	0.37880	0.27274	0.18183	0.14108
7.48	2.30864	1.75720	1.36332	1.06790	0.83813	0.65432	0.50393	0.37860	0.27255	0.18166	0.14091
7.49	2.30817	1.75681	1.36298	1.06760	0.83787	0.65408	0.50371	0.37840	0.27237	0.18149	0.14075
7.5	2.30769	1.75641	1.36264	1.06731	0.83761	0.65385	0.50350	0.37821	0.27219	0.18132	0.14058
7.51	2.30722	1.75602	1.36230	1.06701	0.83734	0.65361	0.50328	0.37801	0.27201	0.18115	0.14042
7.52	2.30675	1.75562	1.36196	1.06672	0.83708	0.65337	0.50307	0.37781	0.27183	0.18098	0.14026
7.53	2.30628	1.75523	1.36163	1.06642	0.83682	0.65314	0.50285	0.37762	0.27165	0.18081	0.14010
7.54	2.30581	1.75484	1.36129	1.06613	0.83656	0.65291	0.50264	0.37742	0.27147	0.18065	0.13993
7.55	2.30534	1.75445	1.36096	1.06584	0.83630	0.65267	0.50243	0.37723	0.27129	0.18048	0.13977
7.56	2.30488	1.75407	1.36063	1.06555	0.83604	0.65244	0.50222	0.37703	0.27111	0.18031	0.13961
7.57	2.30441	1.75368	1.36030	1.06526	0.83579	0.65221	0.50201	0.37684	0.27093	0.18015	0.13945
7.58	2.30395	1.75329	1.35997	1.06497	0.83553	0.65198	0.50180	0.37665	0.27075	0.17998	0.13929
7.59	2.30349	1.75291	1.35964	1.06468	0.83527	0.65175	0.50159	0.37645	0.27057	0.17982	0.13913
7.6	2.30303	1.75253	1.35931	1.06439	0.83502	0.65152	0.50138	0.37626	0.27040	0.17965	0.13898
7.61	2.30257	1.75214	1.35898	1.06411	0.83476	0.65129	0.50117	0.37607	0.27022	0.17949	0.13882
7.62	2.30211	1.75176	1.35865	1.06382	0.83451	0.65106	0.50096	0.37588	0.27004	0.17933	0.13866
7.63	2.30166	1.75138	1.35833	1.06354	0.83426	0.65083	0.50075	0.37569	0.26987	0.17916	0.13850
7.64	2.30120	1.75100	1.35800	1.06325	0.83400	0.65060	0.50055	0.37550	0.26969	0.17900	0.13835
7.65	2.30075	1.75063	1.35768	1.06297	0.83375	0.65038	0.50034	0.37531	0.26952	0.17884	0.13819
7.66	2.30030	1.75025	1.35736	1.06269	0.83350	0.65015	0.50014	0.37513	0.26935	0.17868	0.13803
7.67	2.29985	1.74988	1.35704	1.06241	0.83325	0.64993	0.49993	0.37494	0.26917	0.17852	0.13788
7.68	2.29940	1.74950	1.35672	1.06213	0.83300	0.64970	0.49973	0.37475	0.26900	0.17836	0.13772
7.69	2.29895	1.74913	1.35640	1.06185	0.83275	0.64948	0.49952	0.37456	0.26883	0.17820	0.13757
7.7	2.29851	1.74876	1.35608	1.06157	0.83250	0.64925	0.49932	0.37438	0.26866	0.17804	0.13742
7.71	2.29806	1.74839	1.35576	1.06129	0.83226	0.64903	0.49912	0.37419	0.26849	0.17788	0.13726
7.72	2.29762	1.74802	1.35544	1.06101	0.83201	0.64881	0.49892	0.37401	0.26832	0.17772	0.13711
7.73	2.29718	1.74765	1.35513	1.06074	0.83176	0.64859	0.49872	0.37382	0.26814	0.17756	0.13696
7.74	2.29674	1.74728	1.35481	1.06046	0.83152	0.64837	0.49852	0.37364	0.26798	0.17741	0.13681
7.75	2.29630	1.74691	1.35450	1.06019	0.83128	0.64815	0.49832	0.37346	0.26781	0.17725	0.13665
7.76	2.29586	1.74655	1.35418	1.05991	0.83103	0.64793	0.49812	0.37327	0.26764	0.17709	0.13650
7.77	2.29542	1.74618	1.35387	1.05964	0.83079	0.64771	0.49792	0.37309	0.26747	0.17694	0.13635
7.78	2.29499	1.74582	1.35356	1.05937	0.83055	0.64749	0.49772	0.37291	0.26730	0.17678	0.13620
7.79	2.29455	1.74546	1.35325	1.05909	0.83031	0.64728	0.49752	0.37273	0.26713	0.17663	0.13605
7.8	2.29412	1.74510	1.35294	1.05882	0.83007	0.64706	0.49733	0.37255	0.26697	0.17647	0.13590
7.81	2.29369	1.74474	1.35263	1.05855	0.82983	0.64684	0.49713	0.37237	0.26680	0.17632	0.13575
7.82	2.29326	1.74438	1.35233	1.05828	0.82959	0.64663	0.49693	0.37219	0.26664	0.17616	0.13561
7.83	2.29283	1.74402	1.35202	1.05802	0.82935	0.64641	0.49674	0.37201	0.26647	0.17601	0.13546
7.84	2.29240	1.74366	1.35171	1.05775	0.82911	0.64620	0.49654	0.37183	0.26631	0.17586	0.13531
7.85	2.29197	1.74331	1.35141	1.05748	0.82887	0.64599	0.49635	0.37165	0.26614	0.17570	0.13516
7.86	2.29155	1.74295	1.35110	1.05722	0.82864	0.64577	0.49616	0.37148	0.26598	0.17555	0.13502
7.87	2.29112	1.74260	1.35080	1.05695	0.82840	0.64556	0.49596	0.37130	0.26582	0.17540	0.13487
7.88	2.29070	1.74225	1.35050	1.05669	0.82817	0.64535	0.49577	0.37112	0.26565	0.17525	0.13472
7.89	2.29028	1.74190	1.35020	1.05642	0.82793	0.64514	0.49558	0.37095	0.26549	0.17510	0.13458
7.9	2.28986	1.74155	1.34990	1.05616	0.82770	0.64493	0.49539	0.37077	0.26533	0.17495	0.13443
7.91	2.28944	1.74120	1.34960	1.05590	0.82746	0.64472	0.49520	0.37060	0.26517	0.17480	0.13429
7.92	2.28902	1.74085	1.34930	1.05564	0.82723	0.64451	0.49501	0.37042	0.26501	0.17465	0.13414
7.93	2.28860	1.74050	1.34900	1.05538	0.82700	0.64430	0.49482	0.37025	0.26485	0.17450	0.13400
7.94	2.28818	1.74015	1.34870	1.05512	0.82677	0.64409	0.49463	0.37008	0.26469	0.17435	0.13386
7.95	2.28777	1.73981	1.34841	1.05486	0.82654	0.64388	0.49444	0.36990	0.26453	0.17420	0.13371
7.96	2.28736	1.73946	1.34811	1.05460	0.82631	0.64368	0.49425	0.36973	0.26437	0.17406	0.13357
7.97	2.28694	1.73912	1.34782	1.05434	0.82608	0.64347	0.49407	0.36956	0.26421	0.17391	0.13343
7.98	2.28653	1.73878	1.34752	1.05408	0.82585	0.64327	0.49388	0.36939	0.26405	0.17376	0.13329
7.99	2.28612	1.73844	1.34723	1.05383	0.82562	0.64306	0.49369	0.36922	0.26389	0.17362	0.13315
8	2.28571	1.73810	1.34694	1.05357	0.82540	0.64286	0.49351	0.36905	0.26374	0.17347	0.13300
8.01	2.28531	1.73776	1.34665	1.05332	0.82517	0.64265	0.49332	0.36888	0.26358	0.17332	0.13286
8.02	2.28490	1.73742	1.34636	1.05306	0.82494	0.64245	0.49314	0.36871	0.26342	0.17318	0.13272
8.03	2.28450	1.73708	1.34607	1.05281	0.82472	0.64225	0.49295	0.36854	0.26327	0.17303	0.13258
8.04	2.28409	1.73674	1.34578	1.05256	0.82449	0.64205	0.49277	0.36837	0.26311	0.17289	0.13245
8.05	2.28369	1.73641	1.34549	1.05230	0.82427	0.64184	0.49259	0.36820	0.26296	0.17275	0.13231
8.06	2.28329	1.73607	1.34520	1.05205	0.82405	0.64164	0.49240	0.36804	0.26280	0.17260	0.13217
8.07	2.28289	1.73574	1.34492	1.05180	0.82383	0.64144	0.49222	0.36787	0.26265	0.17246	0.13203
8.08	2.28249	1.73540	1.34463	1.05155	0.82360	0.64124	0.49204	0.36770	0.26249	0.17232	0.13189
8.09	2.28209	1.73507	1.34435	1.05130	0.82338	0.64104	0.49186	0.36754	0.26234	0.17217	0.13175
8.1	2.28169	1.73474	1.34406	1.05106	0.82316	0.64085	0.49168	0.36737	0.26219	0.17203	0.13162
8.11	2.28129	1.73441	1.34378	1.05081	0.82294	0.64065	0.49150	0.36721	0.26204	0.17189	0.13148
8.12	2.28090	1.73408	1.34350	1.05056	0.82272	0.64045	0.49132	0.36704	0.26188	0.17175	0.13134
8.13	2.28050	1.73375	1.34322	1.05032	0.82250	0.64025	0.49114	0.36688	0.26173	0.17161	0.13121
8.14	2.28011	1.73343	1.34294	1.05007	0.82228	0.64006	0.49096	0.36671	0.26158	0.17147	0.13107
8.15	2.27972	1.73310	1.34266	1.04983	0.82207	0.63986	0.49078	0.36655	0.26143	0.17133	0.13094
8.16	2.27933	1.73277	1.34238	1.04958	0.82185	0.63966	0.49060	0.36639	0.26128	0.17119	0.13080
8.17	2.27894	1.73245	1.34210	1.04934	0.82163	0.63947	0.49043	0.36623	0.26113	0.17105	0.13067
8.18	2.27855	1.73213	1.34182	1.04909	0.82142	0.63928	0.49025	0.36606	0.26098	0.17091	0.13054
8.19	2.27816	1.73180	1.34155	1.04885	0.82120	0.63908	0.49007	0.36590	0.26083	0.17077	0.13040
8.2	2.27778	1.73148	1.34127	1.04861	0.82099	0.63889	0.48990	0.36574	0.26068	0.17063	0.13027
8.21	2.27739	1.73116	1.34099	1.04837	0.82077	0.63870	0.48972	0.36558	0.26054	0.17050	0.13014
8.22	2.27701	1.73084	1.34072	1.04813	0.82056	0.63850	0.48955	0.36542	0.26039	0.17036	0.13000
8.23	2.27663	1.73052	1.34045	1.04789	0.82035	0.63831	0.48938	0.36526	0.26024	0.17022	0.12987
8.24	2.27624	1.73020	1.34017	1.04765	0.82014	0.63812	0.48920	0.36510	0.26009	0.17009	0.12974
8.25	2.27586	1.72989	1.33990	1.04741	0.81992	0.63793	0.48903	0.36494	0.25995	0.16995	0.12961
8.26	2.27548	1.72957	1.33963	1.04718	0.81971	0.63774	0.48886	0.36478	0.25980	0.16982	0.12948
8.27	2.27510	1.72925	1.33936	1.04694	0.81950	0.63755	0.48868	0.36463	0.25966	0.16968	0.12935
8.28	2.27473	1.72894	1.33909	1.04670	0.81929	0.63736	0.48851	0.36447	0.25951	0.16954	0.12922
8.29	2.27435	1.72862	1.33882	1.04647	0.81908	0.63717	0.48834	0.36431	0.25936	0.16941	0.12909
8.3	2.27397	1.72831	1.33855	1.04623	0.81887	0.63699	0.48817	0.36416	0.25922	0.16928	0.12896
8.31	2.27360	1.72800	1.33828	1.04600	0.81867	0.63680	0.48800	0.36400	0.25908	0.16914	0.12883
8.32	2.27322	1.72769	1.33802	1.04577	0.81846	0.63661	0.48783	0.36384	0.25893	0.16901	0.12870
8.33	2.27285	1.72738	1.33775	1.04553	0.81825	0.63643	0.48766	0.36369	0.25879	0.16888	0.12857
8.34	2.27248	1.72707	1.33749	1.04530	0.81804	0.63624	0.48749	0.36353	0.25865	0.16874	0.12844
8.35	2.27211	1.72676	1.33722	1.04507	0.81784	0.63605	0.48732	0.36338	0.25850	0.16861	0.12831
8.36	2.27174	1.72645	1.33696	1.04484	0.81763	0.63587	0.48715	0.36322	0.25836	0.16848	0.12819
8.37	2.27137	1.72614	1.33669	1.04461	0.81743	0.63569	0.48699	0.36307	0.25822	0.16835	0.12806
8.38	2.27100	1.72584	1.33643	1.04438	0.81722	0.63550	0.48682	0.36292	0.25808	0.16822	0.12793
8.39	2.27064	1.72553	1.33617	1.04415	0.81702	0.63532	0.48665	0.36276	0.25794	0.16808	0.12781
8.4	2.27027	1.72523	1.33591	1.04392	0.81682	0.63514	0.48649	0.36261	0.25780	0.16795	0.12768
8.41	2.26991	1.72492	1.33565	1.04369	0.81661	0.63495	0.48632	0.36246	0.25766	0.16782	0.12755
8.42	2.26954	1.72462	1.33539	1.04346	0.81641	0.63477	0.48616	0.36231	0.25752	0.16769	0.12743
8.43	2.26918	1.72432	1.33513	1.04324	0.81621	0.63459	0.48599	0.36216	0.25738	0.16756	0.12730
8.44	2.26882	1.72401	1.33487	1.04301	0.81601	0.63441	0.48583	0.36201	0.25724	0.16743	0.12718
8.45	2.26846	1.72371	1.33461	1.04279	0.81581	0.63423	0.48566	0.36186	0.25710	0.16731	0.12705
8.46	2.26810	1.72341	1.33435	1.04256	0.81561	0.63405	0.48550	0.36171	0.25696	0.16718	0.12693
8.47	2.26774	1.72311	1.33410	1.04234	0.81541	0.63387	0.48534	0.36156	0.25682	0.16705	0.12681
8.48	2.26738	1.72282	1.33384	1.04211	0.81521	0.63369	0.48517	0.36141	0.25668	0.16692	0.12668
8.49	2.26702	1.72252	1.33359	1.04189	0.81501	0.63351	0.48501	0.36126	0.25655	0.16679	0.12656
8.5	2.26667	1.72222	1.33333	1.04167	0.81481	0.63333	0.48485	0.36111	0.25641	0.16667	0.12644
8.51	2.26631	1.72193	1.33308	1.04144	0.81462	0.63316	0.48469	0.36096	0.25627	0.16654	0.12631
8.52	2.26596	1.72163	1.33283	1.04122	0.81442	0.63298	0.48453	0.36082	0.25614	0.16641	0.12619
8.53	2.26560	1.72134	1.33257	1.04100	0.81422	0.63280	0.48437	0.36067	0.25600	0.16629	0.12607
8.54	2.26525	1.72104	1.33232	1.04078	0.81403	0.63263	0.48421	0.36052	0.25587	0.16616	0.12595
8.55	2.26490	1.72075	1.33207	1.04056	0.81383	0.63245	0.48405	0.36038	0.25573	0.16604	0.12583
8.56	2.26455	1.72046	1.33182	1.04034	0.81364	0.63228	0.48389	0.36023	0.25560	0.16591	0.12571
8.57	2.26420	1.72017	1.33157	1.04013	0.81344	0.63210	0.48373	0.36008	0.25546	0.16579	0.12559
8.58	2.26385	1.71988	1.33132	1.03991	0.81325	0.63193	0.48357	0.35994	0.25533	0.16566	0.12547
8.59	2.26350	1.71959	1.33107	1.03969	0.81306	0.63175	0.48341	0.35979	0.25519	0.16554	0.12535
8.6	2.26316	1.71930	1.33083	1.03947	0.81287	0.63158	0.48325	0.35965	0.25506	0.16541	0.12523
8.61	2.26281	1.71901	1.33058	1.03926	0.81267	0.63141	0.48310	0.35951	0.25493	0.16529	0.12511
8.62	2.26247	1.71872	1.33033	1.03904	0.81248	0.63123	0.48294	0.35936	0.25480	0.16517	0.12499
8.63	2.26212	1.71844	1.33009	1.03883	0.81229	0.63106	0.48278	0.35922	0.25466	0.16504	0.12487
8.64	2.26178	1.71815	1.32984	1.03861	0.81210	0.63089	0.48263	0.35908	0.25453	0.16492	0.12475
8.65	2.26144	1.71786	1.32960	1.03840	0.81191	0.63072	0.48247	0.35893	0.25440	0.16480	0.12463
8.66	2.26110	1.71758	1.32935	1.03819	0.81172	0.63055	0.48232	0.35879	0.25427	0.16468	0.12452
8.67	2.26076	1.71730	1.32911	1.03797	0.81153	0.63038	0.48216	0.35865	0.25414	0.16456	0.12440
8.68	2.26042	1.71701	1.32887	1.03776	0.81134	0.63021	0.48201	0.35851	0.25401	0.16443	0.12428
8.69	2.26008	1.71673	1.32863	1.03755	0.81115	0.63004	0.48185	0.35837	0.25388	0.16431	0.12416
8.7	2.25974	1.71645	1.32839	1.03734	0.81097	0.62987	0.48170	0.35823	0.25375	0.16419	0.12405
8.71	2.25940	1.71617	1.32815	1.03713	0.81078	0.62970	0.48155	0.35808	0.25362	0.16407	0.12393
8.72	2.25907	1.71589	1.32791	1.03692	0.81059	0.62953	0.48139	0.35794	0.25349	0.16395	0.12382
8.73	2.25873	1.71561	1.32767	1.03671	0.81041	0.62937	0.48124	0.35781	0.25336	0.16383	0.12370
8.74	2.25840	1.71533	1.32743	1.03650	0.81022	0.62920	0.48109	0.35767	0.25323	0.16371	0.12359
8.75	2.25806	1.71505	1.32719	1.03629	0.81004	0.62903	0.48094	0.35753	0.25310	0.16359	0.12347
8.76	2.25773	1.71478	1.32695	1.03608	0.80985	0.62887	0.48079	0.35739	0.25297	0.16348	0.12336
8.77	2.25740	1.71450	1.32671	1.03588	0.80967	0.62870	0.48064	0.35725	0.25285	0.16336	0.12324
8.78	2.25707	1.71422	1.32648	1.03567	0.80948	0.62853	0.48049	0.35711	0.25272	0.16324	0.12313
8.79	2.25674	1.71395	1.32624	1.03546	0.80930	0.62837	0.48034	0.35697	0.25259	0.16312	0.12301
8.8	2.25641	1.71368	1.32601	1.03526	0.80912	0.62821	0.48019	0.35684	0.25247	0.16300	0.12290
8.81	2.25608	1.71340	1.32577	1.03505	0.80893	0.62804	0.48004	0.35670	0.25234	0.16289	0.12279
8.82	2.25575	1.71313	1.32554	1.03485	0.80875	0.62788	0.47989	0.35656	0.25221	0.16277	0.12267
8.83	2.25543	1.71286	1.32531	1.03464	0.80857	0.62771	0.47974	0.35643	0.25209	0.16265	0.12256
8.84	2.25510	1.71259	1.32507	1.03444	0.80839	0.62755	0.47959	0.35629	0.25196	0.16254	0.12245
8.85	2.25478	1.71231	1.32484	1.03424	0.80821	0.62739	0.47944	0.35616	0.25184	0.16242	0.12234
8.86	2.25445	1.71204	1.32461	1.03403	0.80803	0.62723	0.47930	0.35602	0.25171	0.16230	0.12223
8.87	2.25413	1.71177	1.32438	1.03383	0.80785	0.62706	0.47915	0.35589	0.25159	0.16219	0.12211
8.88	2.25381	1.71151	1.32415	1.03363	0.80767	0.62690	0.47900	0.35575	0.25146	0.16207	0.12200
8.89	2.25349	1.71124	1.32392	1.03343	0.80749	0.62674	0.47886	0.35562	0.25134	0.16196	0.12189
8.9	2.25316	1.71097	1.32369	1.03323	0.80731	0.62658	0.47871	0.35549	0.25122	0.16184	0.12178
8.91	2.25284	1.71070	1.32346	1.03303	0.80714	0.62642	0.47857	0.35535	0.25109	0.16173	0.12167
8.92	2.25253	1.71044	1.32323	1.03283	0.80696	0.62626	0.47842	0.35522	0.25097	0.16162	0.12156
8.93	2.25221	1.71017	1.32300	1.03263	0.80678	0.62610	0.47828	0.35509	0.25085	0.16150	0.12145
8.94	2.25189	1.70991	1.32278	1.03243	0.80661	0.62594	0.47813	0.35495	0.25073	0.16139	0.12134
8.95	2.25157	1.70964	1.32255	1.03223	0.80643	0.62579	0.47799	0.35482	0.25060	0.16128	0.12123
8.96	2.25126	1.70938	1.32233	1.03204	0.80625	0.62563	0.47784	0.35469	0.25048	0.16116	0.12112
8.97	2.25094	1.70912	1.32210	1.03184	0.80608	0.62547	0.47770	0.35456	0.25036	0.16105	0.12101
8.98	2.25063	1.70886	1.32188	1.03164	0.80590	0.62531	0.47756	0.35443	0.25024	0.16094	0.12091
8.99	2.25031	1.70859	1.32165	1.03145	0.80573	0.62516	0.47741	0.35430	0.25012	0.16083	0.12080
9	2.25000	1.70833	1.32143	1.03125	0.80556	0.62500	0.47727	0.35417	0.25000	0.16071	0.12069
9.01	2.24969	1.70807	1.32121	1.03105	0.80538	0.62484	0.47713	0.35404	0.24988	0.16060	0.12058
9.02	2.24938	1.70781	1.32098	1.03086	0.80521	0.62469	0.47699	0.35391	0.24976	0.16049	0.12047
9.03	2.24907	1.70756	1.32076	1.03067	0.80504	0.62453	0.47685	0.35378	0.24964	0.16038	0.12037
9.04	2.24876	1.70730	1.32054	1.03047	0.80486	0.62438	0.47671	0.35365	0.24952	0.16027	0.12026
9.05	2.24845	1.70704	1.32032	1.03028	0.80469	0.62422	0.47657	0.35352	0.24940	0.16016	0.12015
9.06	2.24814	1.70678	1.32010	1.03009	0.80452	0.62407	0.47643	0.35339	0.24928	0.16005	0.12005
9.07	2.24783	1.70653	1.31988	1.02989	0.80435	0.62392	0.47629	0.35326	0.24917	0.15994	0.11994
9.08	2.24752	1.70627	1.31966	1.02970	0.80418	0.62376	0.47615	0.35314	0.24905	0.15983	0.11984
9.09	2.24722	1.70602	1.31944	1.02951	0.80401	0.62361	0.47601	0.35301	0.24893	0.15972	0.11973
9.1	2.24691	1.70576	1.31922	1.02932	0.80384	0.62346	0.47587	0.35288	0.24881	0.15961	0.11963
9.11	2.24661	1.70551	1.31901	1.02913	0.80367	0.62330	0.47573	0.35275	0.24870	0.15950	0.11952
9.12	2.24631	1.70525	1.31879	1.02894	0.80350	0.62315	0.47559	0.35263	0.24858	0.15939	0.11942
9.13	2.24600	1.70500	1.31857	1.02875	0.80333	0.62300	0.47546	0.35250	0.24846	0.15929	0.11931
9.14	2.24570	1.70475	1.31836	1.02856	0.80317	0.62285	0.47532	0.35238	0.24835	0.15918	0.11921
9.15	2.24540	1.70450	1.31814	1.02837	0.80300	0.62270	0.47518	0.35225	0.24823	0.15907	0.11910
9.16	2.24510	1.70425	1.31793	1.02819	0.80283	0.62255	0.47504	0.35212	0.24811	0.15896	0.11900
9.17	2.24480	1.70400	1.31771	1.02800	0.80267	0.62240	0.47491	0.35200	0.24800	0.15886	0.11890
9.18	2.24450	1.70375	1.31750	1.02781	0.80250	0.62225	0.47477	0.35187	0.24788	0.15875	0.11879
9.19	2.24420	1.70350	1.31729	1.02763	0.80233	0.62210	0.47464	0.35175	0.24777	0.15864	0.11869
9.2	2.24390	1.70325	1.31707	1.02744	0.80217	0.62195	0.47450	0.35163	0.24765	0.15854	0.11859
9.21	2.24361	1.70300	1.31686	1.02725	0.80200	0.62180	0.47437	0.35150	0.24754	0.15843	0.11848
9.22	2.24331	1.70276	1.31665	1.02707	0.80184	0.62165	0.47423	0.35138	0.24743	0.15832	0.11838
9.23	2.24301	1.70251	1.31644	1.02688	0.80167	0.62151	0.47410	0.35126	0.24731	0.15822	0.11828
9.24	2.24272	1.70227	1.31623	1.02670	0.80151	0.62136	0.47396	0.35113	0.24720	0.15811	0.11818
9.25	2.24242	1.70202	1.31602	1.02652	0.80135	0.62121	0.47383	0.35101	0.24709	0.15801	0.11808
9.26	2.24213	1.70178	1.31581	1.02633	0.80118	0.62107	0.47370	0.35089	0.24697	0.15790	0.11798
9.27	2.24184	1.70153	1.31560	1.02615	0.80102	0.62092	0.47356	0.35077	0.24686	0.15780	0.11788
9.28	2.24155	1.70129	1.31539	1.02597	0.80086	0.62077	0.47343	0.35064	0.24675	0.15769	0.11777
9.29	2.24125	1.70105	1.31518	1.02578	0.80070	0.62063	0.47330	0.35052	0.24664	0.15759	0.11767
9.3	2.24096	1.70080	1.31497	1.02560	0.80054	0.62048	0.47317	0.35040	0.24652	0.15749	0.11757
9.31	2.24067	1.70056	1.31477	1.02542	0.80037	0.62034	0.47303	0.35028	0.24641	0.15738	0.11747
9.32	2.24038	1.70032	1.31456	1.02524	0.80021	0.62019	0.47290	0.35016	0.24630	0.15728	0.11737
9.33	2.24010	1.70008	1.31435	1.02506	0.80005	0.62005	0.47277	0.35004	0.24619	0.15718	0.11727
9.34	2.23981	1.69984	1.31415	1.02488	0.79989	0.61990	0.47264	0.34992	0.24608	0.15707	0.11718
9.35	2.23952	1.69960	1.31394	1.02470	0.79973	0.61976	0.47251	0.34980	0.24597	0.15697	0.11708
9.36	2.23923	1.69936	1.31374	1.02452	0.79957	0.61962	0.47238	0.34968	0.24586	0.15687	0.11698
9.37	2.23895	1.69912	1.31353	1.02434	0.79942	0.61947	0.47225	0.34956	0.24575	0.15677	0.11688
9.38	2.23866	1.69889	1.31333	1.02416	0.79926	0.61933	0.47212	0.34944	0.24564	0.15667	0.11678
9.39	2.23838	1.69865	1.31313	1.02399	0.79910	0.61919	0.47199	0.34932	0.24553	0.15656	0.11668
9.4	2.23810	1.69841	1.31293	1.02381	0.79894	0.61905	0.47186	0.34921	0.24542	0.15646	0.11658
9.41	2.23781	1.69818	1.31272	1.02363	0.79878	0.61891	0.47173	0.34909	0.24531	0.15636	0.11649
9.42	2.23753	1.69794	1.31252	1.02346	0.79863	0.61876	0.47160	0.34897	0.24520	0.15626	0.11639
9.43	2.23725	1.69771	1.31232	1.02328	0.79847	0.61862	0.47148	0.34885	0.24510	0.15616	0.11629
9.44	2.23697	1.69747	1.31212	1.02310	0.79831	0.61848	0.47135	0.34874	0.24499	0.15606	0.11620
9.45	2.23669	1.69724	1.31192	1.02293	0.79816	0.61834	0.47122	0.34862	0.24488	0.15596	0.11610
9.46	2.23641	1.69701	1.31172	1.02275	0.79800	0.61820	0.47109	0.34850	0.24477	0.15586	0.11600
9.47	2.23613	1.69677	1.31152	1.02258	0.79785	0.61806	0.47097	0.34839	0.24466	0.15576	0.11591
9.48	2.23585	1.69654	1.31132	1.02241	0.79769	0.61792	0.47084	0.34827	0.24456	0.15566	0.11581
9.49	2.23557	1.69631	1.31112	1.02223	0.79754	0.61779	0.47071	0.34815	0.24445	0.15556	0.11571
9.5	2.23529	1.69608	1.31092	1.02206	0.79739	0.61765	0.47059	0.34804	0.24434	0.15546	0.11562
9.51	2.23502	1.69585	1.31073	1.02189	0.79723	0.61751	0.47046	0.34792	0.24424	0.15536	0.11552
9.52	2.23474	1.69562	1.31053	1.02171	0.79708	0.61737	0.47034	0.34781	0.24413	0.15526	0.11543
9.53	2.23447	1.69539	1.31033	1.02154	0.79693	0.61723	0.47021	0.34769	0.24403	0.15517	0.11533
9.54	2.23419	1.69516	1.31014	1.02137	0.79677	0.61710	0.47009	0.34758	0.24392	0.15507	0.11524
9.55	2.23392	1.69493	1.30994	1.02120	0.79662	0.61696	0.46996	0.34747	0.24381	0.15497	0.11514
9.56	2.23364	1.69470	1.30975	1.02103	0.79647	0.61682	0.46984	0.34735	0.24371	0.15487	0.11505
9.57	2.23337	1.69448	1.30955	1.02086	0.79632	0.61669	0.46971	0.34724	0.24360	0.15478	0.11496
9.58	2.23310	1.69425	1.30936	1.02069	0.79617	0.61655	0.46959	0.34713	0.24350	0.15468	0.11486
9.59	2.23283	1.69402	1.30916	1.02052	0.79602	0.61641	0.46947	0.34701	0.24340	0.15458	0.11477
9.6	2.23256	1.69380	1.30897	1.02035	0.79587	0.61628	0.46934	0.34690	0.24329	0.15449	0.11468
9.61	2.23229	1.69357	1.30878	1.02018	0.79572	0.61614	0.46922	0.34679	0.24319	0.15439	0.11458
9.62	2.23202	1.69335	1.30858	1.02001	0.79557	0.61601	0.46910	0.34667	0.24308	0.15429	0.11449
9.63	2.23175	1.69312	1.30839	1.01984	0.79542	0.61587	0.46898	0.34656	0.24298	0.15420	0.11440
9.64	2.23148	1.69290	1.30820	1.01968	0.79527	0.61574	0.46886	0.34645	0.24288	0.15410	0.11430
9.65	2.23121	1.69268	1.30801	1.01951	0.79512	0.61561	0.46873	0.34634	0.24277	0.15400	0.11421
9.66	2.23095	1.69246	1.30782	1.01934	0.79497	0.61547	0.46861	0.34623	0.24267	0.15391	0.11412
9.67	2.23068	1.69223	1.30763	1.01918	0.79482	0.61534	0.46849	0.34612	0.24257	0.15381	0.11403
9.68	2.23041	1.69201	1.30744	1.01901	0.79467	0.61521	0.46837	0.34601	0.24247	0.15372	0.11394
9.69	2.23015	1.69179	1.30725	1.01884	0.79453	0.61507	0.46825	0.34590	0.24237	0.15362	0.11384
9.7	2.22989	1.69157	1.30706	1.01868	0.79438	0.61494	0.46813	0.34579	0.24226	0.15353	0.11375
9.71	2.22962	1.69135	1.30687	1.01851	0.79423	0.61481	0.46801	0.34568	0.24216	0.15344	0.11366
9.72	2.22936	1.69113	1.30668	1.01835	0.79409	0.61468	0.46789	0.34557	0.24206	0.15334	0.11357
9.73	2.22910	1.69091	1.30650	1.01818	0.79394	0.61455	0.46777	0.34546	0.24196	0.15325	0.11348
9.74	2.22883	1.69069	1.30631	1.01802	0.79380	0.61442	0.46765	0.34535	0.24186	0.15315	0.11339
9.75	2.22857	1.69048	1.30612	1.01786	0.79365	0.61429	0.46753	0.34524	0.24176	0.15306	0.11330
9.76	2.22831	1.69026	1.30594	1.01769	0.79351	0.61416	0.46741	0.34513	0.24166	0.15297	0.11321
9.77	2.22805	1.69004	1.30575	1.01753	0.79336	0.61403	0.46730	0.34502	0.24156	0.15288	0.11312
9.78	2.22779	1.68983	1.30556	1.01737	0.79322	0.61390	0.46718	0.34491	0.24146	0.15278	0.11303
9.79	2.22753	1.68961	1.30538	1.01721	0.79307	0.61377	0.46706	0.34480	0.24136	0.15269	0.11294
9.8	2.22727	1.68939	1.30519	1.01705	0.79293	0.61364	0.46694	0.34470	0.24126	0.15260	0.11285
9.81	2.22701	1.68918	1.30501	1.01688	0.79279	0.61351	0.46682	0.34459	0.24116	0.15251	0.11276
9.82	2.22676	1.68896	1.30483	1.01672	0.79264	0.61338	0.46671	0.34448	0.24106	0.15241	0.11267
9.83	2.22650	1.68875	1.30464	1.01656	0.79250	0.61325	0.46659	0.34438	0.24096	0.15232	0.11259
9.84	2.22624	1.68854	1.30446	1.01640	0.79236	0.61312	0.46647	0.34427	0.24086	0.15223	0.11250
9.85	2.22599	1.68832	1.30428	1.01624	0.79222	0.61299	0.46636	0.34416	0.24076	0.15214	0.11241
9.86	2.22573	1.68811	1.30410	1.01608	0.79207	0.61287	0.46624	0.34406	0.24067	0.15205	0.11232
9.87	2.22548	1.68790	1.30391	1.01592	0.79193	0.61274	0.46613	0.34395	0.24057	0.15196	0.11223
9.88	2.22523	1.68769	1.30373	1.01577	0.79179	0.61261	0.46601	0.34384	0.24047	0.15187	0.11215
9.89	2.22497	1.68748	1.30355	1.01561	0.79165	0.61249	0.46590	0.34374	0.24037	0.15178	0.11206
9.9	2.22472	1.68727	1.30337	1.01545	0.79151	0.61236	0.46578	0.34363	0.24028	0.15169	0.11197
9.91	2.22447	1.68706	1.30319	1.01529	0.79137	0.61223	0.46567	0.34353	0.24018	0.15160	0.11189
9.92	2.22422	1.68685	1.30301	1.01513	0.79123	0.61211	0.46555	0.34342	0.24008	0.15151	0.11180
9.93	2.22396	1.68664	1.30283	1.01498	0.79109	0.61198	0.46544	0.34332	0.23999	0.15142	0.11171
9.94	2.22371	1.68643	1.30265	1.01482	0.79095	0.61186	0.46532	0.34321	0.23989	0.15133	0.11163
9.95	2.22346	1.68622	1.30247	1.01466	0.79081	0.61173	0.46521	0.34311	0.23979	0.15124	0.11154
9.96	2.22321	1.68601	1.30230	1.01451	0.79067	0.61161	0.46510	0.34301	0.23970	0.15115	0.11145
9.97	2.22297	1.68580	1.30212	1.01435	0.79054	0.61148	0.46498	0.34290	0.23960	0.15106	0.11137
9.98	2.22272	1.68560	1.30194	1.01420	0.79040	0.61136	0.46487	0.34280	0.23951	0.15097	0.11128
9.99	2.22247	1.68539	1.30176	1.01404	0.79026	0.61123	0.46476	0.34270	0.23941	0.15088	0.11120
10	2.22222	1.68519	1.30159	1.01389	0.79012	0.61111	0.46465	0.34259	0.23932	0.15079	0.11111


==> Data/delay_stamatiou.dat <==
a		0.5		1.0		2.0
0.0010	1.0004	1.0008	2.0052
0.0020	1.0008	1.0016	2.0104
0.0030	1.0012	1.0024	2.0156
0.0040	1.0016	1.0032	2.0209
0.0050	1.0020	1.0040	2.0262
0.0060	1.0024	1.0048	2.0316
0.0070	1.0028	1.0056	2.0370
0.0080	1.0032	1.0064	2.0425
0.0090	1.0036	1.0072	2.0480
0.0100	1.0040	1.0080	2.0535
0.0110	1.0044	1.0088	2.0591
0.0120	1.0048	1.0097	2.0648
0.0130	1.0052	1.0105	2.0705
0.0140	1.0056	1.0113	2.0762
0.0150	1.0060	1.0122	2.0820
0.0160	1.0064	1.0130	2.0879
0.0170	1.0069	1.0139	2.0938
0.0180	1.0073	1.0147	2.0997
0.0190	1.0077	1.0156	2.1057
0.0200	1.0081	1.0164	2.1118
0.0210	1.0085	1.0173	2.1179
0.0220	1.0089	1.0181	2.1241
0.0230	1.0094	1.0190	2.1303
0.0240	1.0098	1.0199	2.1366
0.0250	1.0102	1.0207	2.1429
0.0260	1.0106	1.0216	2.1493
0.0270	1.0111	1.0225	2.1557
0.0280	1.0115	1.0234	2.1623
0.0290	1.0119	1.0243	2.1688
0.0300	1.0124	1.0252	2.1755
0.0310	1.0128	1.0261	2.1821
0.0320	1.0132	1.0270	2.1889
0.0330	1.0137	1.0279	2.1957
0.0340	1.0141	1.0288	2.2026
0.0350	1.0145	1.0297	2.2095
0.0360	1.0150	1.0306	2.2166
0.0370	1.0154	1.0316	2.2236
0.0380	1.0159	1.0325	2.2308
0.0390	1.0163	1.0334	2.2380
0.0400	1.0168	1.0344	2.2453
0.0410	1.0172	1.0353	2.2527
0.0420	1.0176	1.0363	2.2601
0.0430	1.0181	1.0372	2.2676
0.0440	1.0186	1.0382	2.2752
0.0450	1.0190	1.0391	2.2829
0.0460	1.0195	1.0401	2.2906
0.0470	1.0199	1.0411	2.2984
0.0480	1.0204	1.0420	2.3063
0.0490	1.0208	1.0430	2.3143
0.0500	1.0213	1.0440	2.3223
0.0509	1.0218	1.0450	2.3305
0.0519	1.0222	1.0460	2.3387
0.0529	1.0227	1.0470	2.3470
0.0539	1.0232	1.0480	2.3554
0.0549	1.0236	1.0490	2.3639
0.0559	1.0241	1.0500	2.3725
0.0569	1.0246	1.0510	2.3812
0.0579	1.0250	1.0521	2.3899
0.0589	1.0255	1.0531	2.3988
0.0599	1.0260	1.0541	2.4077
0.0609	1.0265	1.0552	2.4168
0.0619	1.0270	1.0562	2.4259
0.0629	1.0274	1.0572	2.4352
0.0639	1.0279	1.0583	2.4446
0.0649	1.0284	1.0594	2.4540
0.0659	1.0289	1.0604	2.4636
0.0669	1.0294	1.0615	2.4733
0.0679	1.0299	1.0626	2.4831
0.0689	1.0304	1.0637	2.4930
0.0699	1.0309	1.0647	2.5030
0.0709	1.0314	1.0658	2.5131
0.0719	1.0319	1.0669	2.5234
0.0729	1.0324	1.0680	2.5338
0.0739	1.0329	1.0691	2.5443
0.0749	1.0334	1.0703	2.5549
0.0759	1.0339	1.0714	2.5656
0.0769	1.0344	1.0725	2.5765
0.0779	1.0349	1.0736	2.5875
0.0789	1.0354	1.0748	2.5987
0.0799	1.0359	1.0759	2.6100
0.0809	1.0364	1.0771	2.6214
0.0819	1.0369	1.0782	2.6330
0.0829	1.0375	1.0794	2.6447
0.0839	1.0380	1.0806	2.6566
0.0849	1.0385	1.0817	2.6686
0.0859	1.0390	1.0829	2.6807
0.0869	1.0396	1.0841	2.6931
0.0879	1.0401	1.0853	2.7056
0.0889	1.0406	1.0865	2.7182
0.0899	1.0411	1.0877	2.7310
0.0909	1.0417	1.0889	2.7440
0.0919	1.0422	1.0901	2.7572
0.0929	1.0427	1.0914	2.7705
0.0939	1.0433	1.0926	2.7841
0.0949	1.0438	1.0938	2.7978
0.0959	1.0444	1.0951	2.8117
0.0969	1.0449	1.0963	2.8258
0.0979	1.0455	1.0976	2.8401
0.0989	1.0460	1.0988	2.8546
0.0999	1.0466	1.1001	2.8693
0.1009	1.0471	1.1014	2.8842
0.1019	1.0477	1.1027	2.8993
0.1029	1.0482	1.1040	2.9147
0.1039	1.0488	1.1053	2.9303
0.1049	1.0493	1.1066	2.9461
0.1059	1.0499	1.1079	2.9621
0.1069	1.0505	1.1092	2.9784
0.1079	1.0510	1.1105	2.9950
0.1089	1.0516	1.1119	3.0117
0.1099	1.0522	1.1132	3.0288
0.1109	1.0528	1.1146	3.0461
0.1119	1.0533	1.1159	3.0637
0.1129	1.0539	1.1173	3.0816
0.1139	1.0545	1.1187	3.0997
0.1149	1.0551	1.1201	3.1182
0.1159	1.0557	1.1215	3.1369
0.1169	1.0562	1.1229	3.1560
0.1179	1.0568	1.1243	3.1753
0.1189	1.0574	1.1257	3.1950
0.1199	1.0580	1.1271	3.2150
0.1209	1.0586	1.1285	3.2354
0.1219	1.0592	1.1300	3.2561
0.1229	1.0598	1.1314	3.2772
0.1239	1.0604	1.1329	3.2987
0.1249	1.0610	1.1343	3.3205
0.1259	1.0616	1.1358	3.3427
0.1269	1.0622	1.1373	3.3653
0.1279	1.0628	1.1388	3.3883
0.1289	1.0635	1.1403	3.4118
0.1299	1.0641	1.1418	3.4357
0.1309	1.0647	1.1433	3.4600
0.1319	1.0653	1.1448	3.4848
0.1329	1.0659	1.1464	3.5101
0.1339	1.0666	1.1479	3.5359
0.1349	1.0672	1.1495	3.5622
0.1359	1.0678	1.1510	3.5890
0.1369	1.0685	1.1526	3.6163
0.1379	1.0691	1.1542	3.6442
0.1389	1.0697	1.1558	3.6726
0.1399	1.0704	1.1574	3.7017
0.1409	1.0710	1.1590	3.7313
0.1419	1.0717	1.1606	3.7616
0.1429	1.0723	1.1623	3.7925
0.1439	1.0730	1.1639	3.8241
0.1449	1.0736	1.1656	3.8564
0.1459	1.0743	1.1672	3.8895
0.1469	1.0749	1.1689	3.9232
0.1479	1.0756	1.1706	3.9578
0.1489	1.0763	1.1723	3.9931
0.1499	1.0769	1.1740	4.0292
0.1508	1.0776	1.1757	4.0663
0.1518	1.0783	1.1774	4.1042
0.1528	1.0789	1.1792	4.1430
0.1538	1.0796	1.1809	4.1828
0.1548	1.0803	1.1827	4.2235
0.1558	1.0810	1.1844	4.2653
0.1568	1.0817	1.1862	4.3082
0.1578	1.0824	1.1880	4.3522
0.1588	1.0831	1.1898	4.3974
0.1598	1.0837	1.1916	4.4438
0.1608	1.0844	1.1935	4.4914
0.1618	1.0851	1.1953	4.5404
0.1628	1.0858	1.1971	4.5907
0.1638	1.0866	1.1990	4.6425
0.1648	1.0873	1.2009	4.6958
0.1658	1.0880	1.2028	4.7506
0.1668	1.0887	1.2047	4.8071
0.1678	1.0894	1.2066	4.8653
0.1688	1.0901	1.2085	4.9253
0.1698	1.0909	1.2105	4.9873
0.1708	1.0916	1.2124	5.0512
0.1718	1.0923	1.2144	5.1171
0.1728	1.0930	1.2164	5.1853
0.1738	1.0938	1.2184	5.2558
0.1748	1.0945	1.2204	5.3288
0.1758	1.0953	1.2224	5.4043
0.1768	1.0960	1.2244	5.4825
0.1778	1.0967	1.2265	5.5636
0.1788	1.0975	1.2285	5.6477
0.1798	1.0983	1.2306	5.7350
0.1808	1.0990	1.2327	5.8258
0.1818	1.0998	1.2348	5.9202
0.1828	1.1005	1.2369	6.0184
0.1838	1.1013	1.2391	6.1207
0.1848	1.1021	1.2412	6.2274
0.1858	1.1028	1.2434	6.3388
0.1868	1.1036	1.2456	6.4552
0.1878	1.1044	1.2478	6.5769
0.1888	1.1052	1.2500	6.7044
0.1898	1.1060	1.2522	6.8380
0.1908	1.1068	1.2545	6.9784
0.1918	1.1076	1.2567	7.1259
0.1928	1.1084	1.2590	7.2812
0.1938	1.1092	1.2613	7.4449
0.1948	1.1100	1.2636	7.6178
0.1958	1.1108	1.2659	7.8007
0.1968	1.1116	1.2683	7.9945
0.1978	1.1124	1.2706	8.2002
0.1988	1.1132	1.2730	8.4192
0.1998	1.1140	1.2754	8.6526
0.2008	1.1149	1.2778	8.9021
0.2018	1.1157	1.2803	9.1694
0.2028	1.1165	1.2827	9.4566
0.2038	1.1174	1.2852	9.7660
0.2048	1.1182	1.2877	10.1006
0.2058	1.1190	1.2902	10.4635
0.2068	1.1199	1.2927	10.8586
0.2078	1.1207	1.2953	11.2907
0.2088	1.1216	1.2978	11.7654
0.2098	1.1225	1.3004	12.2894
0.2108	1.1233	1.3030	12.8712
0.2118	1.1242	1.3056	13.5213
0.2128	1.1251	1.3083	14.2529
0.2138	1.1259	1.3110	15.0828
0.2148	1.1268	1.3137	16.0330
0.2158	1.1277	1.3164	17.1326
0.2168	1.1286	1.3191	18.4208
0.2178	1.1295	1.3219	19.9526
0.2188	1.1304	1.3246	21.8061
0.2198	1.1313	1.3274	24.0980
0.2208	1.1322	1.3302	27.0091
0.2218	1.1331	1.3331	30.8366
0.2228	1.1340	1.3360	36.1059
0.2238	1.1349	1.3389	43.8423
0.2248	1.1358	1.3418	56.3520
0.2258	1.1368	1.3447	80.1374
0.2268	1.1377	1.3477	143.4296
0.2278	1.1386	1.3507	849.0839
0.2288	1.1396	1.3537	1000.0000
0.2298	1.1405	1.3567	1000.0000
0.2308	1.1414	1.3598	1000.0000
0.2318	1.1424	1.3629	1000.0000
0.2328	1.1433	1.3660	1000.0000
0.2338	1.1443	1.3691	1000.0000
0.2348	1.1453	1.3723	1000.0000
0.2358	1.1462	1.3755	1000.0000
0.2368	1.1472	1.3787	1000.0000
0.2378	1.1482	1.3820	1000.0000
0.2388	1.1492	1.3852	1000.0000
0.2398	1.1502	1.3886	1000.0000
0.2408	1.1511	1.3919	1000.0000
0.2418	1.1521	1.3953	1000.0000
0.2428	1.1531	1.3987	1000.0000
0.2438	1.1542	1.4021	1000.0000
0.2448	1.1552	1.4056	1000.0000
0.2458	1.1562	1.4090	1000.0000
0.2468	1.1572	1.4126	1000.0000
0.2478	1.1582	1.4161	1000.0000
0.2488	1.1593	1.4197	1000.0000
0.2498	1.1603	1.4233	1000.0000
0.2507	1.1613	1.4270	1000.0000
0.2517	1.1624	1.4307	1000.0000
0.2527	1.1634	1.4344	1000.0000
0.2537	1.1645	1.4381	1000.0000
0.2547	1.1655	1.4419	1000.0000
0.2557	1.1666	1.4458	1000.0000
0.2567	1.1677	1.4496	1000.0000
0.2577	1.1688	1.4535	1000.0000
0.2587	1.1698	1.4575	1000.0000
0.2597	1.1709	1.4614	1000.0000
0.2607	1.1720	1.4655	1000.0000
0.2617	1.1731	1.4695	1000.0000
0.2627	1.1742	1.4736	1000.0000
0.2637	1.1753	1.4777	1000.0000
0.2647	1.1765	1.4819	1000.0000
0.2657	1.1776	1.4861	1000.0000
0.2667	1.1787	1.4904	1000.0000
0.2677	1.1798	1.4947	1000.0000
0.2687	1.1810	1.4990	1000.0000
0.2697	1.1821	1.5034	1000.0000
0.2707	1.1833	1.5079	1000.0000
0.2717	1.1844	1.5123	1000.0000
0.2727	1.1856	1.5169	1000.0000
0.2737	1.1867	1.5214	1000.0000
0.2747	1.1879	1.5260	1000.0000
0.2757	1.1891	1.5307	1000.0000
0.2767	1.1903	1.5354	1000.0000
0.2777	1.1915	1.5402	1000.0000
0.2787	1.1927	1.5450	1000.0000
0.2797	1.1939	1.5499	1000.0000
0.2807	1.1951	1.5548	1000.0000
0.2817	1.1963	1.5598	1000.0000
0.2827	1.1975	1.5648	1000.0000
0.2837	1.1988	1.5699	1000.0000
0.2847	1.2000	1.5750	1000.0000
0.2857	1.2012	1.5802	1000.0000
0.2867	1.2025	1.5855	1000.0000
0.2877	1.2037	1.5908	1000.0000
0.2887	1.2050	1.5962	1000.0000
0.2897	1.2063	1.6016	1000.0000
0.2907	1.2076	1.6071	1000.0000
0.2917	1.2088	1.6126	1000.0000
0.2927	1.2101	1.6183	1000.0000
0.2937	1.2114	1.6240	1000.0000
0.2947	1.2127	1.6297	1000.0000
0.2957	1.2140	1.6355	1000.0000
0.2967	1.2154	1.6414	1000.0000
0.2977	1.2167	1.6474	1000.0000
0.2987	1.2180	1.6534	1000.0000
0.2997	1.2194	1.6595	1000.0000
0.3007	1.2207	1.6657	1000.0000
0.3017	1.2221	1.6719	1000.0000
0.3027	1.2234	1.6783	1000.0000
0.3037	1.2248	1.6847	1000.0000
0.3047	1.2262	1.6912	1000.0000
0.3057	1.2276	1.6977	1000.0000
0.3067	1.2290	1.7044	1000.0000
0.3077	1.2304	1.7111	1000.0000
0.3087	1.2318	1.7179	1000.0000
0.3097	1.2332	1.7248	1000.0000
0.3107	1.2346	1.7318	1000.0000
0.3117	1.2360	1.7389	1000.0000
0.3127	1.2375	1.7461	1000.0000
0.3137	1.2389	1.7534	1000.0000
0.3147	1.2404	1.7608	1000.0000
0.3157	1.2419	1.7682	1000.0000
0.3167	1.2433	1.7758	1000.0000
0.3177	1.2448	1.7835	1000.0000
0.3187	1.2463	1.7913	1000.0000
0.3197	1.2478	1.7992	1000.0000
0.3207	1.2493	1.8072	1000.0000
0.3217	1.2508	1.8153	1000.0000
0.3227	1.2524	1.8235	1000.0000
0.3237	1.2539	1.8318	1000.0000
0.3247	1.2554	1.8403	1000.0000
0.3257	1.2570	1.8489	1000.0000
0.3267	1.2586	1.8576	1000.0000
0.3277	1.2601	1.8664	1000.0000
0.3287	1.2617	1.8754	1000.0000
0.3297	1.2633	1.8845	1000.0000
0.3307	1.2649	1.8937	1000.0000
0.3317	1.2665	1.9031	1000.0000
0.3327	1.2681	1.9126	1000.0000
0.3337	1.2698	1.9223	1000.0000
0.3347	1.2714	1.9321	1000.0000
0.3357	1.2730	1.9420	1000.0000
0.3367	1.2747	1.9521	1000.0000
0.3377	1.2764	1.9624	1000.0000
0.3387	1.2780	1.9729	1000.0000
0.3397	1.2797	1.9835	1000.0000
0.3407	1.2814	1.9943	1000.0000
0.3417	1.2831	2.0052	1000.0000
0.3427	1.2849	2.0164	1000.0000
0.3437	1.2866	2.0277	1000.0000
0.3447	1.2883	2.0392	1000.0000
0.3457	1.2901	2.0509	1000.0000
0.3467	1.2919	2.0629	1000.0000
0.3477	1.2936	2.0750	1000.0000
0.3487	1.2954	2.0873	1000.0000
0.3497	1.2972	2.0999	1000.0000
0.3506	1.2990	2.1127	1000.0000
0.3516	1.3008	2.1257	1000.0000
0.3526	1.3027	2.1389	1000.0000
0.3536	1.3045	2.1524	1000.0000
0.3546	1.3064	2.1661	1000.0000
0.3556	1.3082	2.1801	1000.0000
0.3566	1.3101	2.1944	1000.0000
0.3576	1.3120	2.2089	1000.0000
0.3586	1.3139	2.2237	1000.0000
0.3596	1.3158	2.2388	1000.0000
0.3606	1.3178	2.2542	1000.0000
0.3616	1.3197	2.2699	1000.0000
0.3626	1.3216	2.2859	1000.0000
0.3636	1.3236	2.3023	1000.0000
0.3646	1.3256	2.3189	1000.0000
0.3656	1.3276	2.3360	1000.0000
0.3666	1.3296	2.3534	1000.0000
0.3676	1.3316	2.3711	1000.0000
0.3686	1.3336	2.3892	1000.0000
0.3696	1.3357	2.4078	1000.0000
0.3706	1.3377	2.4267	1000.0000
0.3716	1.3398	2.4461	1000.0000
0.3726	1.3419	2.4658	1000.0000
0.3736	1.3440	2.4861	1000.0000
0.3746	1.3461	2.5068	1000.0000
0.3756	1.3482	2.5280	1000.0000
0.3766	1.3504	2.5497	1000.0000
0.3776	1.3526	2.5719	1000.0000
0.3786	1.3547	2.5947	1000.0000
0.3796	1.3569	2.6180	1000.0000
0.3806	1.3591	2.6419	1000.0000
0.3816	1.3613	2.6664	1000.0000
0.3826	1.3636	2.6915	1000.0000
0.3836	1.3658	2.7173	1000.0000
0.3846	1.3681	2.7438	1000.0000
0.3856	1.3704	2.7710	1000.0000
0.3866	1.3727	2.7989	1000.0000
0.3876	1.3750	2.8275	1000.0000
0.3886	1.3773	2.8570	1000.0000
0.3896	1.3797	2.8873	1000.0000
0.3906	1.3820	2.9185	1000.0000
0.3916	1.3844	2.9506	1000.0000
0.3926	1.3868	2.9837	1000.0000
0.3936	1.3892	3.0178	1000.0000
0.3946	1.3917	3.0529	1000.0000
0.3956	1.3941	3.0891	1000.0000
0.3966	1.3966	3.1265	1000.0000
0.3976	1.3991	3.1650	1000.0000
0.3986	1.4016	3.2049	1000.0000
0.3996	1.4041	3.2460	1000.0000
0.4006	1.4066	3.2886	1000.0000
0.4016	1.4092	3.3327	1000.0000
0.4026	1.4118	3.3783	1000.0000
0.4036	1.4144	3.4256	1000.0000
0.4046	1.4170	3.4746	1000.0000
0.4056	1.4196	3.5254	1000.0000
0.4066	1.4223	3.5782	1000.0000
0.4076	1.4250	3.6331	1000.0000
0.4086	1.4277	3.6902	1000.0000
0.4096	1.4304	3.7496	1000.0000
0.4106	1.4332	3.8115	1000.0000
0.4116	1.4359	3.8760	1000.0000
0.4126	1.4387	3.9434	1000.0000
0.4136	1.4415	4.0138	1000.0000
0.4146	1.4443	4.0874	1000.0000
0.4156	1.4472	4.1645	1000.0000
0.4166	1.4501	4.2454	1000.0000
0.4176	1.4530	4.3302	1000.0000
0.4186	1.4559	4.4194	1000.0000
0.4196	1.4588	4.5133	1000.0000
0.4206	1.4618	4.6122	1000.0000
0.4216	1.4648	4.7166	1000.0000
0.4226	1.4678	4.8270	1000.0000
0.4236	1.4708	4.9440	1000.0000
0.4246	1.4739	5.0681	1000.0000
0.4256	1.4770	5.2000	1000.0000
0.4266	1.4801	5.3405	1000.0000
0.4276	1.4832	5.4906	1000.0000
0.4286	1.4864	5.6512	1000.0000
0.4296	1.4896	5.8235	1000.0000
0.4306	1.4928	6.0089	1000.0000
0.4316	1.4960	6.2090	1000.0000
0.4326	1.4993	6.4256	1000.0000
0.4336	1.5026	6.6608	1000.0000
0.4346	1.5059	6.9174	1000.0000
0.4356	1.5093	7.1984	1000.0000
0.4366	1.5127	7.5075	1000.0000
0.4376	1.5161	7.8493	1000.0000
0.4386	1.5195	8.2293	1000.0000
0.4396	1.5230	8.6545	1000.0000
0.4406	1.5265	9.1335	1000.0000
0.4416	1.5300	9.6777	1000.0000
0.4426	1.5336	10.3013	1000.0000
0.4436	1.5372	11.0236	1000.0000
0.4446	1.5408	11.8703	1000.0000
0.4456	1.5444	12.8773	1000.0000
0.4466	1.5481	14.0954	1000.0000
0.4476	1.5519	15.5998	1000.0000
0.4486	1.5556	17.5065	1000.0000
0.4496	1.5594	20.0035	1000.0000
0.4505	1.5632	23.4187	1000.0000
0.4515	1.5671	28.3780	1000.0000
0.4525	1.5710	36.2451	1000.0000
0.4535	1.5749	50.6616	1000.0000
0.4545	1.5789	85.7183	1000.0000
0.4555	1.5829	298.5645	1000.0000
0.4565	1.5869	1000.0000	1000.0000
0.4575	1.5910	1000.0000	1000.0000
0.4585	1.5951	1000.0000	1000.0000
0.4595	1.5992	1000.0000	1000.0000
0.4605	1.6034	1000.0000	1000.0000
0.4615	1.6077	1000.0000	1000.0000
0.4625	1.6119	1000.0000	1000.0000
0.4635	1.6162	1000.0000	1000.0000
0.4645	1.6206	1000.0000	1000.0000
0.4655	1.6250	1000.0000	1000.0000
0.4665	1.6294	1000.0000	1000.0000
0.4675	1.6339	1000.0000	1000.0000
0.4685	1.6384	1000.0000	1000.0000
0.4695	1.6430	1000.0000	1000.0000
0.4705	1.6476	1000.0000	1000.0000
0.4715	1.6523	1000.0000	1000.0000
0.4725	1.6570	1000.0000	1000.0000
0.4735	1.6617	1000.0000	1000.0000
0.4745	1.6665	1000.0000	1000.0000
0.4755	1.6714	1000.0000	1000.0000
0.4765	1.6763	1000.0000	1000.0000
0.4775	1.6812	1000.0000	1000.0000
0.4785	1.6862	1000.0000	1000.0000
0.4795	1.6913	1000.0000	1000.0000
0.4805	1.6964	1000.0000	1000.0000
0.4815	1.7015	1000.0000	1000.0000
0.4825	1.7068	1000.0000	1000.0000
0.4835	1.7120	1000.0000	1000.0000
0.4845	1.7173	1000.0000	1000.0000
0.4855	1.7227	1000.0000	1000.0000
0.4865	1.7282	1000.0000	1000.0000
0.4875	1.7337	1000.0000	1000.0000
0.4885	1.7392	1000.0000	1000.0000
0.4895	1.7448	1000.0000	1000.0000
0.4905	1.7505	1000.0000	1000.0000
0.4915	1.7562	1000.0000	1000.0000
0.4925	1.7620	1000.0000	1000.0000
0.4935	1.7679	1000.0000	1000.0000
0.4945	1.7738	1000.0000	1000.0000
0.4955	1.7798	1000.0000	1000.0000
0.4965	1.7859	1000.0000	1000.0000
0.4975	1.7920	1000.0000	1000.0000
0.4985	1.7982	1000.0000	1000.0000
0.4995	1.8045	1000.0000	1000.0000
0.5005	1.8109	1000.0000	1000.0000
0.5015	1.8173	1000.0000	1000.0000
0.5025	1.8238	1000.0000	1000.0000
0.5035	1.8304	1000.0000	1000.0000
0.5045	1.8370	1000.0000	1000.0000
0.5055	1.8437	1000.0000	1000.0000
0.5065	1.8505	1000.0000	1000.0000
0.5075	1.8574	1000.0000	1000.0000
0.5085	1.8644	1000.0000	1000.0000
0.5095	1.8715	1000.0000	1000.0000
0.5105	1.8786	1000.0000	1000.0000
0.5115	1.8859	1000.0000	1000.0000
0.5125	1.8932	1000.0000	1000.0000
0.5135	1.9006	1000.0000	1000.0000
0.5145	1.9081	1000.0000	1000.0000
0.5155	1.9157	1000.0000	1000.0000
0.5165	1.9234	1000.0000	1000.0000
0.5175	1.9312	1000.0000	1000.0000
0.5185	1.9391	1000.0000	1000.0000
0.5195	1.9471	1000.0000	1000.0000
0.5205	1.9552	1000.0000	1000.0000
0.5215	1.9634	1000.0000	1000.0000
0.5225	1.9717	1000.0000	1000.0000
0.5235	1.9802	1000.0000	1000.0000
0.5245	1.9887	1000.0000	1000.0000
0.5255	1.9974	1000.0000	1000.0000
0.5265	2.0061	1000.0000	1000.0000
0.5275	2.0150	1000.0000	1000.0000
0.5285	2.0241	1000.0000	1000.0000
0.5295	2.0332	1000.0000	1000.0000
0.5305	2.0425	1000.0000	1000.0000
0.5315	2.0519	1000.0000	1000.0000
0.5325	2.0614	1000.0000	1000.0000
0.5335	2.0710	1000.0000	1000.0000
0.5345	2.0809	1000.0000	1000.0000
0.5355	2.0908	1000.0000	1000.0000
0.5365	2.1009	1000.0000	1000.0000
0.5375	2.1111	1000.0000	1000.0000
0.5385	2.1215	1000.0000	1000.0000
0.5395	2.1320	1000.0000	1000.0000
0.5405	2.1427	1000.0000	1000.0000
0.5415	2.1536	1000.0000	1000.0000
0.5425	2.1646	1000.0000	1000.0000
0.5435	2.1758	1000.0000	1000.0000
0.5445	2.1872	1000.0000	1000.0000
0.5455	2.1987	1000.0000	1000.0000
0.5465	2.2104	1000.0000	1000.0000
0.5475	2.2223	1000.0000	1000.0000
0.5485	2.2344	1000.0000	1000.0000
0.5495	2.2467	1000.0000	1000.0000
0.5504	2.2592	1000.0000	1000.0000
0.5514	2.2719	1000.0000	1000.0000
0.5524	2.2847	1000.0000	1000.0000
0.5534	2.2978	1000.0000	1000.0000
0.5544	2.3112	1000.0000	1000.0000
0.5554	2.3247	1000.0000	1000.0000
0.5564	2.3385	1000.0000	1000.0000
0.5574	2.3525	1000.0000	1000.0000
0.5584	2.3667	1000.0000	1000.0000
0.5594	2.3812	1000.0000	1000.0000
0.5604	2.3960	1000.0000	1000.0000
0.5614	2.4110	1000.0000	1000.0000
0.5624	2.4263	1000.0000	1000.0000
0.5634	2.4418	1000.0000	1000.0000
0.5644	2.4576	1000.0000	1000.0000
0.5654	2.4738	1000.0000	1000.0000
0.5664	2.4902	1000.0000	1000.0000
0.5674	2.5069	1000.0000	1000.0000
0.5684	2.5240	1000.0000	1000.0000
0.5694	2.5413	1000.0000	1000.0000
0.5704	2.5590	1000.0000	1000.0000
0.5714	2.5770	1000.0000	1000.0000
0.5724	2.5954	1000.0000	1000.0000
0.5734	2.6142	1000.0000	1000.0000
0.5744	2.6333	1000.0000	1000.0000
0.5754	2.6528	1000.0000	1000.0000
0.5764	2.6727	1000.0000	1000.0000
0.5774	2.6930	1000.0000	1000.0000
0.5784	2.7138	1000.0000	1000.0000
0.5794	2.7349	1000.0000	1000.0000
0.5804	2.7565	1000.0000	1000.0000
0.5814	2.7786	1000.0000	1000.0000
0.5824	2.8012	1000.0000	1000.0000
0.5834	2.8242	1000.0000	1000.0000
0.5844	2.8478	1000.0000	1000.0000
0.5854	2.8718	1000.0000	1000.0000
0.5864	2.8965	1000.0000	1000.0000
0.5874	2.9216	1000.0000	1000.0000
0.5884	2.9474	1000.0000	1000.0000
0.5894	2.9738	1000.0000	1000.0000
0.5904	3.0008	1000.0000	1000.0000
0.5914	3.0284	1000.0000	1000.0000
0.5924	3.0567	1000.0000	1000.0000
0.5934	3.0857	1000.0000	1000.0000
0.5944	3.1154	1000.0000	1000.0000
0.5954	3.1459	1000.0000	1000.0000
0.5964	3.1771	1000.0000	1000.0000
0.5974	3.2091	1000.0000	1000.0000
0.5984	3.2420	1000.0000	1000.0000
0.5994	3.2757	1000.0000	1000.0000
0.6004	3.3104	1000.0000	1000.0000
0.6014	3.3460	1000.0000	1000.0000
0.6024	3.3825	1000.0000	1000.0000
0.6034	3.4201	1000.0000	1000.0000
0.6044	3.4587	1000.0000	1000.0000
0.6054	3.4985	1000.0000	1000.0000
0.6064	3.5394	1000.0000	1000.0000
0.6074	3.5815	1000.0000	1000.0000
0.6084	3.6249	1000.0000	1000.0000
0.6094	3.6696	1000.0000	1000.0000
0.6104	3.7156	1000.0000	1000.0000
0.6114	3.7632	1000.0000	1000.0000
0.6124	3.8122	1000.0000	1000.0000
0.6134	3.8628	1000.0000	1000.0000
0.6144	3.9151	1000.0000	1000.0000
0.6154	3.9691	1000.0000	1000.0000
0.6164	4.0250	1000.0000	1000.0000
0.6174	4.0828	1000.0000	1000.0000
0.6184	4.1426	1000.0000	1000.0000
0.6194	4.2046	1000.0000	1000.0000
0.6204	4.2688	1000.0000	1000.0000
0.6214	4.3354	1000.0000	1000.0000
0.6224	4.4046	1000.0000	1000.0000
0.6234	4.4764	1000.0000	1000.0000
0.6244	4.5510	1000.0000	1000.0000
0.6254	4.6286	1000.0000	1000.0000
0.6264	4.7094	1000.0000	1000.0000
0.6274	4.7936	1000.0000	1000.0000
0.6284	4.8814	1000.0000	1000.0000
0.6294	4.9730	1000.0000	1000.0000
0.6304	5.0687	1000.0000	1000.0000
0.6314	5.1687	1000.0000	1000.0000
0.6324	5.2734	1000.0000	1000.0000
0.6334	5.3831	1000.0000	1000.0000
0.6344	5.4982	1000.0000	1000.0000
0.6354	5.6191	1000.0000	1000.0000
0.6364	5.7461	1000.0000	1000.0000
0.6374	5.8799	1000.0000	1000.0000
0.6384	6.0209	1000.0000	1000.0000
0.6394	6.1698	1000.0000	1000.0000
0.6404	6.3272	1000.0000	1000.0000
0.6414	6.4940	1000.0000	1000.0000
0.6424	6.6708	1000.0000	1000.0000
0.6434	6.8587	1000.0000	1000.0000
0.6444	7.0589	1000.0000	1000.0000
0.6454	7.2724	1000.0000	1000.0000
0.6464	7.5006	1000.0000	1000.0000
0.6474	7.7453	1000.0000	1000.0000
0.6484	8.0081	1000.0000	1000.0000
0.6494	8.2912	1000.0000	1000.0000
0.6503	8.5971	1000.0000	1000.0000
0.6513	8.9286	1000.0000	1000.0000
0.6523	9.2890	1000.0000	1000.0000
0.6533	9.6823	1000.0000	1000.0000
0.6543	10.1132	1000.0000	1000.0000
0.6553	10.5875	1000.0000	1000.0000
0.6563	11.1119	1000.0000	1000.0000
0.6573	11.6949	1000.0000	1000.0000
0.6583	12.3469	1000.0000	1000.0000
0.6593	13.0809	1000.0000	1000.0000
0.6603	13.9134	1000.0000	1000.0000
0.6613	14.8655	1000.0000	1000.0000
0.6623	15.9653	1000.0000	1000.0000
0.6633	17.2497	1000.0000	1000.0000
0.6643	18.7697	1000.0000	1000.0000
0.6653	20.5966	1000.0000	1000.0000
0.6663	22.8336	1000.0000	1000.0000
0.6673	25.6365	1000.0000	1000.0000
0.6683	29.2510	1000.0000	1000.0000
0.6693	34.0891	1000.0000	1000.0000
0.6703	40.8991	1000.0000	1000.0000
0.6713	51.1947	1000.0000	1000.0000
0.6723	68.5724	1000.0000	1000.0000
0.6733	104.1709	1000.0000	1000.0000
0.6743	218.2242	1000.0000	1000.0000
0.6753	1000.0000	1000.0000	1000.0000
0.6763	1000.0000	1000.0000	1000.0000
0.6773	1000.0000	1000.0000	1000.0000
0.6783	1000.0000	1000.0000	1000.0000
0.6793	1000.0000	1000.0000	1000.0000
0.6803	1000.0000	1000.0000	1000.0000
0.6813	1000.0000	1000.0000	1000.0000
0.6823	1000.0000	1000.0000	1000.0000
0.6833	1000.0000	1000.0000	1000.0000
0.6843	1000.0000	1000.0000	1000.0000
0.6853	1000.0000	1000.0000	1000.0000
0.6863	1000.0000	1000.0000	1000.0000
0.6873	1000.0000	1000.0000	1000.0000
0.6883	1000.0000	1000.0000	1000.0000
0.6893	1000.0000	1000.0000	1000.0000
0.6903	1000.0000	1000.0000	1000.0000
0.6913	1000.0000	1000.0000	1000.0000
0.6923	1000.0000	1000.0000	1000.0000
0.6933	1000.0000	1000.0000	1000.0000
0.6943	1000.0000	1000.0000	1000.0000
0.6953	1000.0000	1000.0000	1000.0000
0.6963	1000.0000	1000.0000	1000.0000
0.6973	1000.0000	1000.0000	1000.0000
0.6983	1000.0000	1000.0000	1000.0000
0.6993	1000.0000	1000.0000	1000.0000
0.7003	1000.0000	1000.0000	1000.0000
0.7013	1000.0000	1000.0000	1000.0000
0.7023	1000.0000	1000.0000	1000.0000
0.7033	1000.0000	1000.0000	1000.0000
0.7043	1000.0000	1000.0000	1000.0000
0.7053	1000.0000	1000.0000	1000.0000
0.7063	1000.0000	1000.0000	1000.0000
0.7073	1000.0000	1000.0000	1000.0000
0.7083	1000.0000	1000.0000	1000.0000
0.7093	1000.0000	1000.0000	1000.0000
0.7103	1000.0000	1000.0000	1000.0000
0.7113	1000.0000	1000.0000	1000.0000
0.7123	1000.0000	1000.0000	1000.0000
0.7133	1000.0000	1000.0000	1000.0000
0.7143	1000.0000	1000.0000	1000.0000
0.7153	1000.0000	1000.0000	1000.0000
0.7163	1000.0000	1000.0000	1000.0000
0.7173	1000.0000	1000.0000	1000.0000
0.7183	1000.0000	1000.0000	1000.0000
0.7193	1000.0000	1000.0000	1000.0000
0.7203	1000.0000	1000.0000	1000.0000
0.7213	1000.0000	1000.0000	1000.0000
0.7223	1000.0000	1000.0000	1000.0000
0.7233	1000.0000	1000.0000	1000.0000
0.7243	1000.0000	1000.0000	1000.0000
0.7253	1000.0000	1000.0000	1000.0000
0.7263	1000.0000	1000.0000	1000.0000
0.7273	1000.0000	1000.0000	1000.0000
0.7283	1000.0000	1000.0000	1000.0000
0.7293	1000.0000	1000.0000	1000.0000
0.7303	1000.0000	1000.0000	1000.0000
0.7313	1000.0000	1000.0000	1000.0000
0.7323	1000.0000	1000.0000	1000.0000
0.7333	1000.0000	1000.0000	1000.0000
0.7343	1000.0000	1000.0000	1000.0000
0.7353	1000.0000	1000.0000	1000.0000
0.7363	1000.0000	1000.0000	1000.0000
0.7373	1000.0000	1000.0000	1000.0000
0.7383	1000.0000	1000.0000	1000.0000
0.7393	1000.0000	1000.0000	1000.0000
0.7403	1000.0000	1000.0000	1000.0000
0.7413	1000.0000	1000.0000	1000.0000
0.7423	1000.0000	1000.0000	1000.0000
0.7433	1000.0000	1000.0000	1000.0000
0.7443	1000.0000	1000.0000	1000.0000
0.7453	1000.0000	1000.0000	1000.0000
0.7463	1000.0000	1000.0000	1000.0000
0.7473	1000.0000	1000.0000	1000.0000
0.7483	1000.0000	1000.0000	1000.0000
0.7493	1000.0000	1000.0000	1000.0000
0.7502	1000.0000	1000.0000	1000.0000
0.7512	1000.0000	1000.0000	1000.0000
0.7522	1000.0000	1000.0000	1000.0000
0.7532	1000.0000	1000.0000	1000.0000
0.7542	1000.0000	1000.0000	1000.0000
0.7552	1000.0000	1000.0000	1000.0000
0.7562	1000.0000	1000.0000	1000.0000
0.7572	1000.0000	1000.0000	1000.0000
0.7582	1000.0000	1000.0000	1000.0000
0.7592	1000.0000	1000.0000	1000.0000
0.7602	1000.0000	1000.0000	1000.0000
0.7612	1000.0000	1000.0000	1000.0000
0.7622	1000.0000	1000.0000	1000.0000
0.7632	1000.0000	1000.0000	1000.0000
0.7642	1000.0000	1000.0000	1000.0000
0.7652	1000.0000	1000.0000	1000.0000
0.7662	1000.0000	1000.0000	1000.0000
0.7672	1000.0000	1000.0000	1000.0000
0.7682	1000.0000	1000.0000	1000.0000
0.7692	1000.0000	1000.0000	1000.0000
0.7702	1000.0000	1000.0000	1000.0000
0.7712	1000.0000	1000.0000	1000.0000
0.7722	1000.0000	1000.0000	1000.0000
0.7732	1000.0000	1000.0000	1000.0000
0.7742	1000.0000	1000.0000	1000.0000
0.7752	1000.0000	1000.0000	1000.0000
0.7762	1000.0000	1000.0000	1000.0000
0.7772	1000.0000	1000.0000	1000.0000
0.7782	1000.0000	1000.0000	1000.0000
0.7792	1000.0000	1000.0000	1000.0000
0.7802	1000.0000	1000.0000	1000.0000
0.7812	1000.0000	1000.0000	1000.0000
0.7822	1000.0000	1000.0000	1000.0000
0.7832	1000.0000	1000.0000	1000.0000
0.7842	1000.0000	1000.0000	1000.0000
0.7852	1000.0000	1000.0000	1000.0000
0.7862	1000.0000	1000.0000	1000.0000
0.7872	1000.0000	1000.0000	1000.0000
0.7882	1000.0000	1000.0000	1000.0000
0.7892	1000.0000	1000.0000	1000.0000
0.7902	1000.0000	1000.0000	1000.0000
0.7912	1000.0000	1000.0000	1000.0000
0.7922	1000.0000	1000.0000	1000.0000
0.7932	1000.0000	1000.0000	1000.0000
0.7942	1000.0000	1000.0000	1000.0000
0.7952	1000.0000	1000.0000	1000.0000
0.7962	1000.0000	1000.0000	1000.0000
0.7972	1000.0000	1000.0000	1000.0000
0.7982	1000.0000	1000.0000	1000.0000
0.7992	1000.0000	1000.0000	1000.0000
0.8002	1000.0000	1000.0000	1000.0000
0.8012	1000.0000	1000.0000	1000.0000
0.8022	1000.0000	1000.0000	1000.0000
0.8032	1000.0000	1000.0000	1000.0000
0.8042	1000.0000	1000.0000	1000.0000
0.8052	1000.0000	1000.0000	1000.0000
0.8062	1000.0000	1000.0000	1000.0000
0.8072	1000.0000	1000.0000	1000.0000
0.8082	1000.0000	1000.0000	1000.0000
0.8092	1000.0000	1000.0000	1000.0000
0.8102	1000.0000	1000.0000	1000.0000
0.8112	1000.0000	1000.0000	1000.0000
0.8122	1000.0000	1000.0000	1000.0000
0.8132	1000.0000	1000.0000	1000.0000
0.8142	1000.0000	1000.0000	1000.0000
0.8152	1000.0000	1000.0000	1000.0000
0.8162	1000.0000	1000.0000	1000.0000
0.8172	1000.0000	1000.0000	1000.0000
0.8182	1000.0000	1000.0000	1000.0000
0.8192	1000.0000	1000.0000	1000.0000
0.8202	1000.0000	1000.0000	1000.0000
0.8212	1000.0000	1000.0000	1000.0000
0.8222	1000.0000	1000.0000	1000.0000
0.8232	1000.0000	1000.0000	1000.0000
0.8242	1000.0000	1000.0000	1000.0000
0.8252	1000.0000	1000.0000	1000.0000
0.8262	1000.0000	1000.0000	1000.0000
0.8272	1000.0000	1000.0000	1000.0000
0.8282	1000.0000	1000.0000	1000.0000
0.8292	1000.0000	1000.0000	1000.0000
0.8302	1000.0000	1000.0000	1000.0000
0.8312	1000.0000	1000.0000	1000.0000
0.8322	1000.0000	1000.0000	1000.0000
0.8332	1000.0000	1000.0000	1000.0000
0.8342	1000.0000	1000.0000	1000.0000
0.8352	1000.0000	1000.0000	1000.0000
0.8362	1000.0000	1000.0000	1000.0000
0.8372	1000.0000	1000.0000	1000.0000
0.8382	1000.0000	1000.0000	1000.0000
0.8392	1000.0000	1000.0000	1000.0000
0.8402	1000.0000	1000.0000	1000.0000
0.8412	1000.0000	1000.0000	1000.0000
0.8422	1000.0000	1000.0000	1000.0000
0.8432	1000.0000	1000.0000	1000.0000
0.8442	1000.0000	1000.0000	1000.0000
0.8452	1000.0000	1000.0000	1000.0000
0.8462	1000.0000	1000.0000	1000.0000
0.8472	1000.0000	1000.0000	1000.0000
0.8482	1000.0000	1000.0000	1000.0000
0.8492	1000.0000	1000.0000	1000.0000
0.8501	1000.0000	1000.0000	1000.0000
0.8511	1000.0000	1000.0000	1000.0000
0.8521	1000.0000	1000.0000	1000.0000
0.8531	1000.0000	1000.0000	1000.0000
0.8541	1000.0000	1000.0000	1000.0000
0.8551	1000.0000	1000.0000	1000.0000
0.8561	1000.0000	1000.0000	1000.0000
0.8571	1000.0000	1000.0000	1000.0000
0.8581	1000.0000	1000.0000	1000.0000
0.8591	1000.0000	1000.0000	1000.0000
0.8601	1000.0000	1000.0000	1000.0000
0.8611	1000.0000	1000.0000	1000.0000
0.8621	1000.0000	1000.0000	1000.0000
0.8631	1000.0000	1000.0000	1000.0000
0.8641	1000.0000	1000.0000	1000.0000
0.8651	1000.0000	1000.0000	1000.0000
0.8661	1000.0000	1000.0000	1000.0000
0.8671	1000.0000	1000.0000	1000.0000
0.8681	1000.0000	1000.0000	1000.0000
0.8691	1000.0000	1000.0000	1000.0000
0.8701	1000.0000	1000.0000	1000.0000
0.8711	1000.0000	1000.0000	1000.0000
0.8721	1000.0000	1000.0000	1000.0000
0.8731	1000.0000	1000.0000	1000.0000
0.8741	1000.0000	1000.0000	1000.0000
0.8751	1000.0000	1000.0000	1000.0000
0.8761	1000.0000	1000.0000	1000.0000
0.8771	1000.0000	1000.0000	1000.0000
0.8781	1000.0000	1000.0000	1000.0000
0.8791	1000.0000	1000.0000	1000.0000
0.8801	1000.0000	1000.0000	1000.0000
0.8811	1000.0000	1000.0000	1000.0000
0.8821	1000.0000	1000.0000	1000.0000
0.8831	1000.0000	1000.0000	1000.0000
0.8841	1000.0000	1000.0000	1000.0000
0.8851	1000.0000	1000.0000	1000.0000
0.8861	1000.0000	1000.0000	1000.0000
0.8871	1000.0000	1000.0000	1000.0000
0.8881	1000.0000	1000.0000	1000.0000
0.8891	1000.0000	1000.0000	1000.0000
0.8901	1000.0000	1000.0000	1000.0000
0.8911	1000.0000	1000.0000	1000.0000
0.8921	1000.0000	1000.0000	1000.0000
0.8931	1000.0000	1000.0000	1000.0000
0.8941	1000.0000	1000.0000	1000.0000
0.8951	1000.0000	1000.0000	1000.0000
0.8961	1000.0000	1000.0000	1000.0000
0.8971	1000.0000	1000.0000	1000.0000
0.8981	1000.0000	1000.0000	1000.0000
0.8991	1000.0000	1000.0000	1000.0000
0.9001	1000.0000	1000.0000	1000.0000
0.9011	1000.0000	1000.0000	1000.0000
0.9021	1000.0000	1000.0000	1000.0000
0.9031	1000.0000	1000.0000	1000.0000
0.9041	1000.0000	1000.0000	1000.0000
0.9051	1000.0000	1000.0000	1000.0000
0.9061	1000.0000	1000.0000	1000.0000
0.9071	1000.0000	1000.0000	1000.0000
0.9081	1000.0000	1000.0000	1000.0000
0.9091	1000.0000	1000.0000	1000.0000
0.9101	1000.0000	1000.0000	1000.0000
0.9111	1000.0000	1000.0000	1000.0000
0.9121	1000.0000	1000.0000	1000.0000
0.9131	1000.0000	1000.0000	1000.0000
0.9141	1000.0000	1000.0000	1000.0000
0.9151	1000.0000	1000.0000	1000.0000
0.9161	1000.0000	1000.0000	1000.0000
0.9171	1000.0000	1000.0000	1000.0000
0.9181	1000.0000	1000.0000	1000.0000
0.9191	1000.0000	1000.0000	1000.0000
0.9201	1000.0000	1000.0000	1000.0000
0.9211	1000.0000	1000.0000	1000.0000
0.9221	1000.0000	1000.0000	1000.0000
0.9231	1000.0000	1000.0000	1000.0000
0.9241	1000.0000	1000.0000	1000.0000
0.9251	1000.0000	1000.0000	1000.0000
0.9261	1000.0000	1000.0000	1000.0000
0.9271	1000.0000	1000.0000	1000.0000
0.9281	1000.0000	1000.0000	1000.0000
0.9291	1000.0000	1000.0000	1000.0000
0.9301	1000.0000	1000.0000	1000.0000
0.9311	1000.0000	1000.0000	1000.0000
0.9321	1000.0000	1000.0000	1000.0000
0.9331	1000.0000	1000.0000	1000.0000
0.9341	1000.0000	1000.0000	1000.0000
0.9351	1000.0000	1000.0000	1000.0000
0.9361	1000.0000	1000.0000	1000.0000
0.9371	1000.0000	1000.0000	1000.0000
0.9381	1000.0000	1000.0000	1000.0000
0.9391	1000.0000	1000.0000	1000.0000
0.9401	1000.0000	1000.0000	1000.0000
0.9411	1000.0000	1000.0000	1000.0000
0.9421	1000.0000	1000.0000	1000.0000
0.9431	1000.0000	1000.0000	1000.0000
0.9441	1000.0000	1000.0000	1000.0000
0.9451	1000.0000	1000.0000	1000.0000
0.9461	1000.0000	1000.0000	1000.0000
0.9471	1000.0000	1000.0000	1000.0000
0.9481	1000.0000	1000.0000	1000.0000
0.9491	1000.0000	1000.0000	1000.0000
0.9500	1000.0000	1000.0000	1000.0000
0.9510	1000.0000	1000.0000	1000.0000
0.9520	1000.0000	1000.0000	1000.0000
0.9530	1000.0000	1000.0000	1000.0000
0.9540	1000.0000	1000.0000	1000.0000
0.9550	1000.0000	1000.0000	1000.0000
0.9560	1000.0000	1000.0000	1000.0000
0.9570	1000.0000	1000.0000	1000.0000
0.9580	1000.0000	1000.0000	1000.0000
0.9590	1000.0000	1000.0000	1000.0000
0.9600	1000.0000	1000.0000	1000.0000
0.9610	1000.0000	1000.0000	1000.0000
0.9620	1000.0000	1000.0000	1000.0000
0.9630	1000.0000	1000.0000	1000.0000
0.9640	1000.0000	1000.0000	1000.0000
0.9650	1000.0000	1000.0000	1000.0000
0.9660	1000.0000	1000.0000	1000.0000
0.9670	1000.0000	1000.0000	1000.0000
0.9680	1000.0000	1000.0000	1000.0000
0.9690	1000.0000	1000.0000	1000.0000
0.9700	1000.0000	1000.0000	1000.0000
0.9710	1000.0000	1000.0000	1000.0000
0.9720	1000.0000	1000.0000	1000.0000
0.9730	1000.0000	1000.0000	1000.0000
0.9740	1000.0000	1000.0000	1000.0000
0.9750	1000.0000	1000.0000	1000.0000
0.9760	1000.0000	1000.0000	1000.0000
0.9770	1000.0000	1000.0000	1000.0000
0.9780	1000.0000	1000.0000	1000.0000
0.9790	1000.0000	1000.0000	1000.0000
0.9800	1000.0000	1000.0000	1000.0000
0.9810	1000.0000	1000.0000	1000.0000
0.9820	1000.0000	1000.0000	1000.0000
0.9830	1000.0000	1000.0000	1000.0000
0.9840	1000.0000	1000.0000	1000.0000
0.9850	1000.0000	1000.0000	1000.0000
0.9860	1000.0000	1000.0000	1000.0000
0.9870	1000.0000	1000.0000	1000.0000
0.9880	1000.0000	1000.0000	1000.0000
0.9890	1000.0000	1000.0000	1000.0000
0.9900	1000.0000	1000.0000	1000.0000
0.9910	1000.0000	1000.0000	1000.0000
0.9920	1000.0000	1000.0000	1000.0000
0.9930	1000.0000	1000.0000	1000.0000
0.9940	1000.0000	1000.0000	1000.0000
0.9950	1000.0000	1000.0000	1000.0000
0.9960	1000.0000	1000.0000	1000.0000
0.9970	1000.0000	1000.0000	1000.0000
0.9980	1000.0000	1000.0000	1000.0000
0.9990	1000.0000	1000.0000	1000.0000


==> Data/max_a1.dat <==
D1	0	0.1	0.2	0.3	0.4	0.5	0.6	0.7	0.8	0.9	0.95
1.00	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0
1.01	0.00980	0.00883	0.00786	0.00688	0.00591	0.00493	0.00394	0.00296	0.00198	0.00099	0.00049
1.02	0.01923	0.01734	0.01544	0.01354	0.01163	0.00971	0.00778	0.00585	0.00391	0.00196	0.00098
1.03	0.02830	0.02554	0.02277	0.01998	0.01718	0.01435	0.01152	0.00866	0.00579	0.00290	0.00145
1.04	0.03704	0.03346	0.02985	0.02622	0.02256	0.01887	0.01515	0.01141	0.00763	0.00383	0.00192
1.05	0.04545	0.04110	0.03670	0.03226	0.02778	0.02326	0.01869	0.01408	0.00943	0.00474	0.00238
1.06	0.05357	0.04847	0.04332	0.03811	0.03285	0.02752	0.02214	0.01670	0.01119	0.00563	0.00282
1.07	0.06140	0.05560	0.04973	0.04379	0.03777	0.03167	0.02550	0.01925	0.01292	0.00650	0.00326
1.08	0.06897	0.06250	0.05594	0.04930	0.04255	0.03571	0.02878	0.02174	0.01460	0.00735	0.00369
1.09	0.07627	0.06917	0.06196	0.05464	0.04720	0.03965	0.03197	0.02417	0.01625	0.00819	0.00411
1.1	0.08333	0.07563	0.06780	0.05983	0.05172	0.04348	0.03509	0.02655	0.01786	0.00901	0.00452
1.11	0.09016	0.08189	0.07346	0.06487	0.05612	0.04721	0.03813	0.02887	0.01943	0.00981	0.00493
1.12	0.09677	0.08795	0.07895	0.06977	0.06040	0.05085	0.04110	0.03114	0.02098	0.01060	0.00533
1.13	0.10317	0.09383	0.08428	0.07453	0.06457	0.05439	0.04399	0.03336	0.02249	0.01137	0.00572
1.14	0.10938	0.09953	0.08946	0.07916	0.06863	0.05785	0.04682	0.03553	0.02397	0.01213	0.00610
1.15	0.11538	0.10506	0.09449	0.08367	0.07258	0.06122	0.04959	0.03766	0.02542	0.01288	0.00648
1.16	0.12121	0.11043	0.09938	0.08805	0.07643	0.06452	0.05229	0.03974	0.02685	0.01361	0.00685
1.17	0.12687	0.11565	0.10413	0.09232	0.08019	0.06773	0.05493	0.04177	0.02824	0.01432	0.00721
1.18	0.13235	0.12072	0.10876	0.09648	0.08385	0.07087	0.05751	0.04376	0.02961	0.01503	0.00757
1.19	0.13768	0.12564	0.11326	0.10053	0.08742	0.07393	0.06003	0.04571	0.03094	0.01572	0.00792
1.2	0.14286	0.13043	0.11765	0.10448	0.09091	0.07692	0.06250	0.04762	0.03226	0.01639	0.00826
1.21	0.14789	0.13510	0.12192	0.10833	0.09431	0.07985	0.06491	0.04949	0.03355	0.01706	0.00860
1.22	0.15278	0.13963	0.12607	0.11208	0.09763	0.08271	0.06728	0.05132	0.03481	0.01771	0.00894
1.23	0.15753	0.14405	0.13013	0.11574	0.10088	0.08550	0.06959	0.05312	0.03605	0.01836	0.00926
1.24	0.16216	0.14835	0.13408	0.11932	0.10405	0.08824	0.07186	0.05488	0.03727	0.01899	0.00958
1.25	0.16667	0.15254	0.13793	0.12281	0.10714	0.09091	0.07407	0.05660	0.03846	0.01961	0.00990
1.26	0.17105	0.15663	0.14169	0.12621	0.11017	0.09353	0.07625	0.05830	0.03963	0.02022	0.01021
1.27	0.17532	0.16061	0.14536	0.12954	0.11313	0.09609	0.07837	0.05996	0.04079	0.02082	0.01052
1.28	0.17949	0.16449	0.14894	0.13279	0.11602	0.09859	0.08046	0.06158	0.04192	0.02141	0.01082
1.29	0.18354	0.16828	0.15243	0.13597	0.11885	0.10105	0.08250	0.06318	0.04303	0.02199	0.01112
1.3	0.18750	0.17197	0.15584	0.13907	0.12162	0.10345	0.08451	0.06475	0.04412	0.02256	0.01141
1.31	0.19136	0.17558	0.15918	0.14211	0.12433	0.10580	0.08647	0.06629	0.04519	0.02312	0.01169
1.32	0.19512	0.17910	0.16244	0.14508	0.12698	0.10811	0.08840	0.06780	0.04624	0.02367	0.01198
1.33	0.19880	0.18254	0.16562	0.14798	0.12958	0.11037	0.09029	0.06928	0.04728	0.02421	0.01225
1.34	0.20238	0.18591	0.16873	0.15082	0.13212	0.11258	0.09214	0.07074	0.04830	0.02475	0.01253
1.35	0.20588	0.18919	0.17178	0.15361	0.13462	0.11475	0.09396	0.07216	0.04930	0.02527	0.01280
1.36	0.20930	0.19240	0.17476	0.15633	0.13706	0.11688	0.09574	0.07357	0.05028	0.02579	0.01306
1.37	0.21264	0.19554	0.17767	0.15899	0.13945	0.11897	0.09750	0.07495	0.05125	0.02630	0.01332
1.38	0.21591	0.19861	0.18052	0.16160	0.14179	0.12102	0.09922	0.07631	0.05220	0.02680	0.01358
1.39	0.21910	0.20161	0.18331	0.16416	0.14409	0.12303	0.10091	0.07764	0.05313	0.02729	0.01383
1.4	0.22222	0.20455	0.18605	0.16667	0.14634	0.12500	0.10256	0.07895	0.05405	0.02778	0.01408
1.41	0.22527	0.20742	0.18872	0.16912	0.14855	0.12693	0.10419	0.08023	0.05496	0.02826	0.01433
1.42	0.22826	0.21023	0.19134	0.17153	0.15072	0.12883	0.10579	0.08150	0.05585	0.02873	0.01457
1.43	0.23118	0.21299	0.19391	0.17389	0.15284	0.13070	0.10737	0.08275	0.05673	0.02919	0.01481
1.44	0.23404	0.21569	0.19643	0.17620	0.15493	0.13253	0.10891	0.08397	0.05759	0.02965	0.01505
1.45	0.23684	0.21833	0.19890	0.17847	0.15698	0.13433	0.11043	0.08517	0.05844	0.03010	0.01528
1.46	0.23958	0.22092	0.20131	0.18070	0.15899	0.13609	0.11192	0.08636	0.05928	0.03054	0.01551
1.47	0.24227	0.22345	0.20368	0.18288	0.16096	0.13783	0.11339	0.08752	0.06010	0.03098	0.01573
1.48	0.24490	0.22594	0.20601	0.18502	0.16290	0.13953	0.11483	0.08867	0.06091	0.03141	0.01596
1.49	0.24747	0.22838	0.20829	0.18712	0.16480	0.14121	0.11625	0.08980	0.06171	0.03184	0.01618
1.5	0.25000	0.23077	0.21053	0.18919	0.16667	0.14286	0.11765	0.09091	0.06250	0.03226	0.01639
1.51	0.25248	0.23311	0.21272	0.19122	0.16850	0.14448	0.11902	0.09200	0.06328	0.03267	0.01661
1.52	0.25490	0.23541	0.21488	0.19321	0.17031	0.14607	0.12037	0.09308	0.06404	0.03308	0.01682
1.53	0.25728	0.23767	0.21699	0.19516	0.17208	0.14763	0.12170	0.09414	0.06479	0.03348	0.01703
1.54	0.25962	0.23988	0.21907	0.19708	0.17382	0.14917	0.12301	0.09518	0.06553	0.03388	0.01723
1.55	0.26190	0.24205	0.22111	0.19897	0.17553	0.15068	0.12429	0.09621	0.06627	0.03427	0.01743
1.56	0.26415	0.24419	0.22311	0.20082	0.17722	0.15217	0.12556	0.09722	0.06699	0.03465	0.01763
1.57	0.26636	0.24628	0.22507	0.20264	0.17887	0.15364	0.12681	0.09822	0.06770	0.03503	0.01783
1.58	0.26852	0.24833	0.22701	0.20443	0.18050	0.15508	0.12804	0.09920	0.06840	0.03541	0.01802
1.59	0.27064	0.25035	0.22890	0.20619	0.18210	0.15650	0.12924	0.10017	0.06909	0.03578	0.01822
1.6	0.27273	0.25234	0.23077	0.20792	0.18367	0.15789	0.13043	0.10112	0.06977	0.03614	0.01840
1.61	0.27477	0.25428	0.23260	0.20962	0.18522	0.15927	0.13161	0.10206	0.07044	0.03651	0.01859
1.62	0.27679	0.25620	0.23440	0.21130	0.18675	0.16062	0.13276	0.10299	0.07110	0.03686	0.01878
1.63	0.27876	0.25808	0.23618	0.21294	0.18825	0.16195	0.13390	0.10390	0.07175	0.03721	0.01896
1.64	0.28070	0.25993	0.23792	0.21456	0.18972	0.16327	0.13502	0.10480	0.07240	0.03756	0.01914
1.65	0.28261	0.26174	0.23963	0.21615	0.19118	0.16456	0.13613	0.10569	0.07303	0.03790	0.01932
1.66	0.28448	0.26353	0.24132	0.21772	0.19261	0.16583	0.13721	0.10657	0.07366	0.03824	0.01949
1.67	0.28632	0.26529	0.24297	0.21926	0.19402	0.16708	0.13829	0.10743	0.07428	0.03857	0.01967
1.68	0.28814	0.26702	0.24460	0.22078	0.19540	0.16832	0.13934	0.10828	0.07489	0.03890	0.01984
1.69	0.28992	0.26871	0.24621	0.22227	0.19677	0.16953	0.14039	0.10912	0.07549	0.03923	0.02001
1.7	0.29167	0.27039	0.24779	0.22374	0.19811	0.17073	0.14141	0.10995	0.07609	0.03955	0.02017
1.71	0.29339	0.27203	0.24934	0.22519	0.19944	0.17191	0.14243	0.11076	0.07667	0.03987	0.02034
1.72	0.29508	0.27365	0.25087	0.22662	0.20074	0.17308	0.14343	0.11157	0.07725	0.04018	0.02050
1.73	0.29675	0.27524	0.25238	0.22802	0.20203	0.17422	0.14441	0.11237	0.07783	0.04049	0.02066
1.74	0.29839	0.27681	0.25386	0.22941	0.20330	0.17536	0.14538	0.11315	0.07839	0.04079	0.02082
1.75	0.30000	0.27835	0.25532	0.23077	0.20455	0.17647	0.14634	0.11392	0.07895	0.04110	0.02098
1.76	0.30159	0.27987	0.25676	0.23211	0.20578	0.17757	0.14729	0.11469	0.07950	0.04139	0.02113
1.77	0.30315	0.28136	0.25817	0.23343	0.20699	0.17865	0.14822	0.11544	0.08004	0.04169	0.02129
1.78	0.30469	0.28284	0.25957	0.23474	0.20819	0.17972	0.14914	0.11619	0.08058	0.04198	0.02144
1.79	0.30620	0.28429	0.26094	0.23602	0.20936	0.18078	0.15005	0.11692	0.08111	0.04227	0.02159
1.8	0.30769	0.28571	0.26230	0.23729	0.21053	0.18182	0.15094	0.11765	0.08163	0.04255	0.02174
1.81	0.30916	0.28712	0.26363	0.23854	0.21167	0.18284	0.15183	0.11836	0.08215	0.04283	0.02189
1.82	0.31061	0.28851	0.26494	0.23977	0.21280	0.18386	0.15270	0.11907	0.08266	0.04311	0.02203
1.83	0.31203	0.28987	0.26624	0.24098	0.21392	0.18486	0.15356	0.11977	0.08317	0.04339	0.02217
1.84	0.31343	0.29122	0.26752	0.24217	0.21502	0.18584	0.15441	0.12046	0.08367	0.04366	0.02232
1.85	0.31481	0.29254	0.26877	0.24335	0.21610	0.18681	0.15525	0.12114	0.08416	0.04393	0.02246
1.86	0.31618	0.29385	0.27002	0.24452	0.21717	0.18777	0.15608	0.12181	0.08465	0.04419	0.02260
1.87	0.31752	0.29514	0.27124	0.24566	0.21823	0.18872	0.15690	0.12248	0.08513	0.04446	0.02273
1.88	0.31884	0.29641	0.27245	0.24679	0.21927	0.18966	0.15771	0.12313	0.08560	0.04472	0.02287
1.89	0.32014	0.29766	0.27364	0.24791	0.22030	0.19058	0.15850	0.12378	0.08607	0.04497	0.02300
1.9	0.32143	0.29889	0.27481	0.24901	0.22131	0.19149	0.15929	0.12442	0.08654	0.04523	0.02314
1.91	0.32270	0.30011	0.27597	0.25010	0.22231	0.19239	0.16007	0.12506	0.08700	0.04548	0.02327
1.92	0.32394	0.30131	0.27711	0.25117	0.22330	0.19328	0.16084	0.12568	0.08745	0.04573	0.02340
1.93	0.32517	0.30249	0.27823	0.25223	0.22428	0.19415	0.16160	0.12630	0.08790	0.04597	0.02353
1.94	0.32639	0.30366	0.27935	0.25327	0.22524	0.19502	0.16235	0.12691	0.08835	0.04621	0.02365
1.95	0.32759	0.30481	0.28044	0.25430	0.22619	0.19588	0.16309	0.12752	0.08879	0.04645	0.02378
1.96	0.32877	0.30595	0.28152	0.25532	0.22713	0.19672	0.16382	0.12811	0.08922	0.04669	0.02390
1.97	0.32993	0.30707	0.28259	0.25632	0.22806	0.19756	0.16455	0.12870	0.08965	0.04693	0.02403
1.98	0.33108	0.30818	0.28365	0.25731	0.22897	0.19838	0.16526	0.12929	0.09007	0.04716	0.02415
1.99	0.33221	0.30927	0.28469	0.25829	0.22988	0.19920	0.16597	0.12986	0.09049	0.04739	0.02427
2	0.33333	0.31034	0.28571	0.25926	0.23077	0.20000	0.16667	0.13043	0.09091	0.04762	0.02439
2.01	0.33444	0.31141	0.28673	0.26021	0.23165	0.20080	0.16736	0.13100	0.09132	0.04784	0.02451
2.02	0.33553	0.31246	0.28773	0.26116	0.23252	0.20158	0.16804	0.13156	0.09173	0.04807	0.02463
2.03	0.33660	0.31349	0.28872	0.26209	0.23338	0.20236	0.16871	0.13211	0.09213	0.04829	0.02474
2.04	0.33766	0.31452	0.28969	0.26301	0.23423	0.20313	0.16938	0.13265	0.09253	0.04851	0.02486
2.05	0.33871	0.31553	0.29066	0.26391	0.23507	0.20388	0.17004	0.13319	0.09292	0.04872	0.02497
2.06	0.33974	0.31652	0.29161	0.26481	0.23591	0.20463	0.17069	0.13373	0.09331	0.04894	0.02508
2.07	0.34076	0.31751	0.29255	0.26570	0.23673	0.20537	0.17134	0.13425	0.09370	0.04915	0.02519
2.08	0.34177	0.31848	0.29348	0.26657	0.23754	0.20611	0.17197	0.13478	0.09408	0.04936	0.02530
2.09	0.34277	0.31944	0.29440	0.26744	0.23834	0.20683	0.17260	0.13529	0.09445	0.04957	0.02541
2.1	0.34375	0.32039	0.29530	0.26829	0.23913	0.20755	0.17323	0.13580	0.09483	0.04977	0.02552
2.11	0.34472	0.32133	0.29620	0.26914	0.23991	0.20826	0.17384	0.13631	0.09520	0.04998	0.02563
2.12	0.34568	0.32225	0.29708	0.26997	0.24069	0.20896	0.17445	0.13681	0.09556	0.05018	0.02574
2.13	0.34663	0.32316	0.29796	0.27080	0.24145	0.20965	0.17506	0.13730	0.09593	0.05038	0.02584
2.14	0.34756	0.32407	0.29882	0.27161	0.24221	0.21033	0.17565	0.13779	0.09628	0.05058	0.02594
2.15	0.34848	0.32496	0.29967	0.27242	0.24296	0.21101	0.17625	0.13828	0.09664	0.05077	0.02605
2.16	0.34940	0.32584	0.30052	0.27322	0.24370	0.21168	0.17683	0.13876	0.09699	0.05097	0.02615
2.17	0.35030	0.32671	0.30135	0.27400	0.24443	0.21234	0.17741	0.13923	0.09734	0.05116	0.02625
2.18	0.35119	0.32758	0.30218	0.27478	0.24515	0.21300	0.17798	0.13970	0.09768	0.05135	0.02635
2.19	0.35207	0.32843	0.30299	0.27555	0.24587	0.21364	0.17854	0.14016	0.09802	0.05154	0.02645
2.2	0.35294	0.32927	0.30380	0.27632	0.24658	0.21429	0.17910	0.14063	0.09836	0.05172	0.02655
2.21	0.35380	0.33010	0.30459	0.27707	0.24728	0.21492	0.17966	0.14108	0.09869	0.05191	0.02665
2.22	0.35465	0.33092	0.30538	0.27781	0.24797	0.21555	0.18021	0.14153	0.09903	0.05209	0.02674
2.23	0.35549	0.33174	0.30616	0.27855	0.24865	0.21617	0.18075	0.14198	0.09935	0.05227	0.02684
2.24	0.35632	0.33254	0.30693	0.27928	0.24933	0.21678	0.18129	0.14242	0.09968	0.05245	0.02693
2.25	0.35714	0.33333	0.30769	0.28000	0.25000	0.21739	0.18182	0.14286	0.10000	0.05263	0.02703
2.26	0.35795	0.33412	0.30845	0.28071	0.25066	0.21799	0.18234	0.14329	0.10032	0.05281	0.02712
2.27	0.35876	0.33490	0.30919	0.28142	0.25132	0.21859	0.18287	0.14372	0.10063	0.05298	0.02721
2.28	0.35955	0.33566	0.30993	0.28212	0.25197	0.21918	0.18338	0.14414	0.10095	0.05316	0.02730
2.29	0.36034	0.33642	0.31066	0.28281	0.25261	0.21976	0.18389	0.14456	0.10126	0.05333	0.02739
2.3	0.36111	0.33718	0.31138	0.28349	0.25325	0.22034	0.18440	0.14498	0.10156	0.05350	0.02748
2.31	0.36188	0.33792	0.31209	0.28416	0.25388	0.22091	0.18490	0.14539	0.10187	0.05367	0.02757
2.32	0.36264	0.33865	0.31280	0.28483	0.25450	0.22148	0.18539	0.14580	0.10217	0.05383	0.02766
2.33	0.36339	0.33938	0.31349	0.28550	0.25512	0.22204	0.18588	0.14621	0.10247	0.05400	0.02775
2.34	0.36413	0.34010	0.31419	0.28615	0.25573	0.22259	0.18637	0.14661	0.10276	0.05416	0.02784
2.35	0.36486	0.34081	0.31487	0.28680	0.25633	0.22314	0.18685	0.14701	0.10305	0.05433	0.02792
2.36	0.36559	0.34152	0.31555	0.28744	0.25693	0.22368	0.18733	0.14740	0.10334	0.05449	0.02801
2.37	0.36631	0.34221	0.31621	0.28807	0.25752	0.22422	0.18780	0.14779	0.10363	0.05465	0.02809
2.38	0.36702	0.34290	0.31688	0.28870	0.25810	0.22476	0.18827	0.14817	0.10392	0.05481	0.02817
2.39	0.36772	0.34359	0.31753	0.28933	0.25868	0.22528	0.18873	0.14856	0.10420	0.05496	0.02826
2.4	0.36842	0.34426	0.31818	0.28994	0.25926	0.22581	0.18919	0.14894	0.10448	0.05512	0.02834
2.41	0.36911	0.34493	0.31882	0.29055	0.25983	0.22632	0.18964	0.14931	0.10475	0.05527	0.02842
2.42	0.36979	0.34559	0.31946	0.29115	0.26039	0.22684	0.19009	0.14968	0.10503	0.05543	0.02850
2.43	0.37047	0.34625	0.32009	0.29175	0.26095	0.22734	0.19054	0.15005	0.10530	0.05558	0.02858
2.44	0.37113	0.34690	0.32071	0.29234	0.26150	0.22785	0.19098	0.15042	0.10557	0.05573	0.02866
2.45	0.37179	0.34754	0.32133	0.29293	0.26205	0.22835	0.19142	0.15078	0.10584	0.05588	0.02874
2.46	0.37245	0.34817	0.32194	0.29351	0.26259	0.22884	0.19185	0.15114	0.10610	0.05602	0.02882
2.47	0.37310	0.34880	0.32255	0.29408	0.26313	0.22933	0.19228	0.15149	0.10637	0.05617	0.02890
2.48	0.37374	0.34942	0.32314	0.29465	0.26366	0.22981	0.19271	0.15185	0.10663	0.05632	0.02897
2.49	0.37437	0.35004	0.32374	0.29522	0.26418	0.23029	0.19313	0.15220	0.10689	0.05646	0.02905
2.5	0.37500	0.35065	0.32432	0.29577	0.26471	0.23077	0.19355	0.15254	0.10714	0.05660	0.02913
2.51	0.37562	0.35125	0.32491	0.29633	0.26522	0.23124	0.19396	0.15289	0.10740	0.05675	0.02920
2.52	0.37624	0.35185	0.32548	0.29688	0.26573	0.23171	0.19437	0.15323	0.10765	0.05689	0.02928
2.53	0.37685	0.35244	0.32605	0.29742	0.26624	0.23217	0.19478	0.15356	0.10790	0.05703	0.02935
2.54	0.37745	0.35303	0.32662	0.29795	0.26674	0.23263	0.19518	0.15390	0.10815	0.05716	0.02942
2.55	0.37805	0.35361	0.32718	0.29849	0.26724	0.23308	0.19558	0.15423	0.10839	0.05730	0.02950
2.56	0.37864	0.35419	0.32773	0.29901	0.26773	0.23353	0.19598	0.15456	0.10864	0.05744	0.02957
2.57	0.37923	0.35476	0.32828	0.29954	0.26822	0.23398	0.19637	0.15488	0.10888	0.05757	0.02964
2.58	0.37981	0.35532	0.32882	0.30005	0.26871	0.23442	0.19676	0.15521	0.10912	0.05771	0.02971
2.59	0.38038	0.35588	0.32936	0.30057	0.26919	0.23486	0.19715	0.15553	0.10935	0.05784	0.02978
2.6	0.38095	0.35644	0.32990	0.30108	0.26966	0.23529	0.19753	0.15584	0.10959	0.05797	0.02985
2.61	0.38152	0.35698	0.33043	0.30158	0.27013	0.23572	0.19791	0.15616	0.10982	0.05810	0.02992
2.62	0.38208	0.35753	0.33095	0.30208	0.27060	0.23615	0.19829	0.15647	0.11005	0.05823	0.02999
2.63	0.38263	0.35807	0.33147	0.30257	0.27106	0.23657	0.19866	0.15678	0.11028	0.05836	0.03006
2.64	0.38318	0.35860	0.33198	0.30306	0.27152	0.23699	0.19903	0.15709	0.11051	0.05849	0.03012
2.65	0.38372	0.35913	0.33249	0.30355	0.27198	0.23741	0.19940	0.15739	0.11074	0.05861	0.03019
2.66	0.38426	0.35965	0.33300	0.30403	0.27243	0.23782	0.19976	0.15769	0.11096	0.05874	0.03026
2.67	0.38479	0.36017	0.33350	0.30451	0.27288	0.23823	0.20012	0.15799	0.11119	0.05886	0.03033
2.68	0.38532	0.36069	0.33400	0.30498	0.27332	0.23864	0.20048	0.15829	0.11141	0.05899	0.03039
2.69	0.38584	0.36120	0.33449	0.30545	0.27376	0.23904	0.20083	0.15859	0.11162	0.05911	0.03046
2.7	0.38636	0.36170	0.33498	0.30591	0.27419	0.23944	0.20118	0.15888	0.11184	0.05923	0.03052
2.71	0.38688	0.36220	0.33546	0.30637	0.27463	0.23983	0.20153	0.15917	0.11206	0.05935	0.03058
2.72	0.38739	0.36270	0.33594	0.30683	0.27505	0.24022	0.20188	0.15946	0.11227	0.05947	0.03065
2.73	0.38789	0.36319	0.33641	0.30728	0.27548	0.24061	0.20222	0.15974	0.11248	0.05959	0.03071
2.74	0.38839	0.36368	0.33688	0.30773	0.27590	0.24100	0.20256	0.16002	0.11269	0.05971	0.03077
2.75	0.38889	0.36416	0.33735	0.30818	0.27632	0.24138	0.20290	0.16031	0.11290	0.05983	0.03084
2.76	0.38938	0.36464	0.33781	0.30862	0.27673	0.24176	0.20323	0.16058	0.11311	0.05995	0.03090
2.77	0.38987	0.36512	0.33827	0.30905	0.27714	0.24213	0.20357	0.16086	0.11332	0.06006	0.03096
2.78	0.39035	0.36559	0.33873	0.30949	0.27755	0.24251	0.20389	0.16113	0.11352	0.06018	0.03102
2.79	0.39083	0.36605	0.33918	0.30992	0.27795	0.24288	0.20422	0.16141	0.11372	0.06029	0.03108
2.8	0.39130	0.36652	0.33962	0.31034	0.27835	0.24324	0.20455	0.16168	0.11392	0.06040	0.03114
2.81	0.39177	0.36697	0.34007	0.31077	0.27875	0.24361	0.20487	0.16194	0.11412	0.06051	0.03120
2.82	0.39224	0.36743	0.34051	0.31119	0.27914	0.24397	0.20519	0.16221	0.11432	0.06063	0.03126
2.83	0.39270	0.36788	0.34094	0.31160	0.27953	0.24433	0.20550	0.16247	0.11452	0.06074	0.03132
2.84	0.39316	0.36833	0.34137	0.31202	0.27992	0.24468	0.20582	0.16274	0.11471	0.06085	0.03138
2.85	0.39362	0.36877	0.34180	0.31242	0.28030	0.24503	0.20613	0.16300	0.11491	0.06096	0.03144
2.86	0.39407	0.36921	0.34223	0.31283	0.28068	0.24538	0.20644	0.16325	0.11510	0.06106	0.03149
2.87	0.39451	0.36965	0.34265	0.31323	0.28106	0.24573	0.20674	0.16351	0.11529	0.06117	0.03155
2.88	0.39496	0.37008	0.34307	0.31363	0.28144	0.24607	0.20705	0.16376	0.11548	0.06128	0.03161
2.89	0.39540	0.37051	0.34348	0.31403	0.28181	0.24641	0.20735	0.16402	0.11567	0.06138	0.03166
2.9	0.39583	0.37093	0.34389	0.31442	0.28218	0.24675	0.20765	0.16427	0.11585	0.06149	0.03172
2.91	0.39627	0.37135	0.34430	0.31481	0.28254	0.24709	0.20795	0.16451	0.11604	0.06159	0.03178
2.92	0.39669	0.37177	0.34470	0.31520	0.28291	0.24742	0.20824	0.16476	0.11622	0.06170	0.03183
2.93	0.39712	0.37219	0.34511	0.31558	0.28327	0.24775	0.20854	0.16500	0.11641	0.06180	0.03189
2.94	0.39754	0.37260	0.34550	0.31596	0.28363	0.24808	0.20883	0.16525	0.11659	0.06190	0.03194
2.95	0.39796	0.37301	0.34590	0.31634	0.28398	0.24841	0.20912	0.16549	0.11677	0.06200	0.03199
2.96	0.39837	0.37341	0.34629	0.31671	0.28433	0.24873	0.20940	0.16573	0.11695	0.06210	0.03205
2.97	0.39879	0.37381	0.34668	0.31708	0.28468	0.24905	0.20969	0.16596	0.11712	0.06220	0.03210
2.98	0.39919	0.37421	0.34706	0.31745	0.28503	0.24937	0.20997	0.16620	0.11730	0.06230	0.03215
2.99	0.39960	0.37461	0.34745	0.31782	0.28537	0.24969	0.21025	0.16643	0.11747	0.06240	0.03221
3	0.40000	0.37500	0.34783	0.31818	0.28571	0.25000	0.21053	0.16667	0.11765	0.06250	0.03226
3.01	0.40040	0.37539	0.34820	0.31854	0.28605	0.25031	0.21080	0.16690	0.11782	0.06260	0.03231
3.02	0.40079	0.37578	0.34858	0.31890	0.28639	0.25062	0.21108	0.16713	0.11799	0.06269	0.03236
3.03	0.40119	0.37616	0.34895	0.31925	0.28672	0.25093	0.21135	0.16735	0.11816	0.06279	0.03241
3.04	0.40157	0.37654	0.34932	0.31961	0.28705	0.25123	0.21162	0.16758	0.11833	0.06289	0.03246
3.05	0.40196	0.37692	0.34968	0.31996	0.28738	0.25153	0.21189	0.16780	0.11850	0.06298	0.03251
3.06	0.40234	0.37729	0.35004	0.32030	0.28771	0.25183	0.21215	0.16803	0.11866	0.06307	0.03256
3.07	0.40272	0.37766	0.35040	0.32065	0.28803	0.25213	0.21242	0.16825	0.11883	0.06317	0.03261
3.08	0.40310	0.37803	0.35076	0.32099	0.28835	0.25243	0.21268	0.16847	0.11899	0.06326	0.03266
3.09	0.40347	0.37839	0.35111	0.32133	0.28867	0.25272	0.21294	0.16868	0.11916	0.06335	0.03271
3.1	0.40385	0.37876	0.35146	0.32166	0.28899	0.25301	0.21320	0.16890	0.11932	0.06344	0.03276
3.11	0.40421	0.37912	0.35181	0.32200	0.28931	0.25330	0.21345	0.16912	0.11948	0.06354	0.03281
3.12	0.40458	0.37947	0.35216	0.32233	0.28962	0.25359	0.21371	0.16933	0.11964	0.06363	0.03286
3.13	0.40494	0.37983	0.35250	0.32266	0.28993	0.25387	0.21396	0.16954	0.11980	0.06372	0.03291
3.14	0.40530	0.38018	0.35284	0.32298	0.29024	0.25416	0.21421	0.16975	0.11996	0.06380	0.03295
3.15	0.40566	0.38053	0.35318	0.32331	0.29054	0.25444	0.21446	0.16996	0.12011	0.06389	0.03300
3.16	0.40602	0.38088	0.35352	0.32363	0.29084	0.25472	0.21471	0.17017	0.12027	0.06398	0.03305
3.17	0.40637	0.38122	0.35385	0.32395	0.29114	0.25499	0.21496	0.17037	0.12042	0.06407	0.03309
3.18	0.40672	0.38156	0.35418	0.32427	0.29144	0.25527	0.21520	0.17058	0.12058	0.06416	0.03314
3.19	0.40706	0.38190	0.35451	0.32458	0.29174	0.25554	0.21545	0.17078	0.12073	0.06424	0.03319
3.2	0.40741	0.38224	0.35484	0.32489	0.29204	0.25581	0.21569	0.17098	0.12088	0.06433	0.03323
3.21	0.40775	0.38257	0.35516	0.32520	0.29233	0.25608	0.21593	0.17119	0.12103	0.06441	0.03328
3.22	0.40809	0.38291	0.35548	0.32551	0.29262	0.25635	0.21616	0.17138	0.12118	0.06450	0.03332
3.23	0.40842	0.38323	0.35580	0.32582	0.29291	0.25662	0.21640	0.17158	0.12133	0.06458	0.03337
3.24	0.40876	0.38356	0.35612	0.32612	0.29319	0.25688	0.21663	0.17178	0.12148	0.06467	0.03341
3.25	0.40909	0.38389	0.35644	0.32642	0.29348	0.25714	0.21687	0.17197	0.12162	0.06475	0.03346
3.26	0.40942	0.38421	0.35675	0.32672	0.29376	0.25740	0.21710	0.17217	0.12177	0.06483	0.03350
3.27	0.40975	0.38453	0.35706	0.32702	0.29404	0.25766	0.21733	0.17236	0.12191	0.06491	0.03355
3.28	0.41007	0.38485	0.35737	0.32732	0.29432	0.25792	0.21756	0.17255	0.12206	0.06499	0.03359
3.29	0.41039	0.38516	0.35767	0.32761	0.29460	0.25817	0.21778	0.17274	0.12220	0.06508	0.03363
3.3	0.41071	0.38547	0.35798	0.32790	0.29487	0.25843	0.21801	0.17293	0.12234	0.06516	0.03367
3.31	0.41103	0.38579	0.35828	0.32819	0.29514	0.25868	0.21823	0.17312	0.12248	0.06524	0.03372
3.32	0.41135	0.38609	0.35858	0.32848	0.29542	0.25893	0.21846	0.17331	0.12262	0.06532	0.03376
3.33	0.41166	0.38640	0.35888	0.32876	0.29569	0.25918	0.21868	0.17349	0.12276	0.06539	0.03380
3.34	0.41197	0.38671	0.35917	0.32905	0.29595	0.25942	0.21890	0.17368	0.12290	0.06547	0.03384
3.35	0.41228	0.38701	0.35946	0.32933	0.29622	0.25967	0.21911	0.17386	0.12304	0.06555	0.03389
3.36	0.41259	0.38731	0.35976	0.32961	0.29648	0.25991	0.21933	0.17404	0.12317	0.06563	0.03393
3.37	0.41289	0.38761	0.36005	0.32989	0.29674	0.26015	0.21955	0.17422	0.12331	0.06571	0.03397
3.38	0.41319	0.38790	0.36033	0.33016	0.29700	0.26039	0.21976	0.17440	0.12344	0.06578	0.03401
3.39	0.41349	0.38820	0.36062	0.33044	0.29726	0.26063	0.21997	0.17458	0.12358	0.06586	0.03405
3.4	0.41379	0.38849	0.36090	0.33071	0.29752	0.26087	0.22018	0.17476	0.12371	0.06593	0.03409
3.41	0.41409	0.38878	0.36118	0.33098	0.29778	0.26111	0.22039	0.17493	0.12384	0.06601	0.03413
3.42	0.41438	0.38907	0.36146	0.33125	0.29803	0.26134	0.22060	0.17511	0.12398	0.06608	0.03417
3.43	0.41468	0.38935	0.36174	0.33151	0.29828	0.26157	0.22081	0.17528	0.12411	0.06616	0.03421
3.44	0.41497	0.38964	0.36202	0.33178	0.29853	0.26180	0.22101	0.17546	0.12424	0.06623	0.03425
3.45	0.41525	0.38992	0.36229	0.33204	0.29878	0.26203	0.22122	0.17563	0.12437	0.06631	0.03429
3.46	0.41554	0.39020	0.36256	0.33230	0.29903	0.26226	0.22142	0.17580	0.12449	0.06638	0.03433
3.47	0.41582	0.39048	0.36284	0.33256	0.29927	0.26249	0.22162	0.17597	0.12462	0.06645	0.03437
3.48	0.41611	0.39076	0.36310	0.33282	0.29952	0.26271	0.22182	0.17614	0.12475	0.06652	0.03441
3.49	0.41639	0.39103	0.36337	0.33308	0.29976	0.26294	0.22202	0.17630	0.12487	0.06660	0.03444
3.5	0.41667	0.39130	0.36364	0.33333	0.30000	0.26316	0.22222	0.17647	0.12500	0.06667	0.03448
3.51	0.41694	0.39158	0.36390	0.33359	0.30024	0.26338	0.22242	0.17664	0.12512	0.06674	0.03452
3.52	0.41722	0.39185	0.36416	0.33384	0.30048	0.26360	0.22261	0.17680	0.12525	0.06681	0.03456
3.53	0.41749	0.39211	0.36442	0.33409	0.30071	0.26382	0.22281	0.17696	0.12537	0.06688	0.03460
3.54	0.41776	0.39238	0.36468	0.33434	0.30095	0.26403	0.22300	0.17713	0.12549	0.06695	0.03463
3.55	0.41803	0.39264	0.36494	0.33458	0.30118	0.26425	0.22319	0.17729	0.12562	0.06702	0.03467
3.56	0.41830	0.39291	0.36519	0.33483	0.30141	0.26446	0.22339	0.17745	0.12574	0.06709	0.03471
3.57	0.41857	0.39317	0.36545	0.33507	0.30164	0.26468	0.22358	0.17761	0.12586	0.06715	0.03474
3.58	0.41883	0.39343	0.36570	0.33531	0.30187	0.26489	0.22376	0.17777	0.12598	0.06722	0.03478
3.59	0.41909	0.39368	0.36595	0.33555	0.30210	0.26510	0.22395	0.17793	0.12610	0.06729	0.03482
3.6	0.41935	0.39394	0.36620	0.33579	0.30233	0.26531	0.22414	0.17808	0.12621	0.06736	0.03485
3.61	0.41961	0.39419	0.36644	0.33603	0.30255	0.26551	0.22432	0.17824	0.12633	0.06742	0.03489
3.62	0.41987	0.39445	0.36669	0.33627	0.30277	0.26572	0.22451	0.17839	0.12645	0.06749	0.03492
3.63	0.42013	0.39470	0.36693	0.33650	0.30300	0.26593	0.22469	0.17855	0.12656	0.06756	0.03496
3.64	0.42038	0.39495	0.36718	0.33673	0.30322	0.26613	0.22487	0.17870	0.12668	0.06762	0.03499
3.65	0.42063	0.39519	0.36742	0.33697	0.30344	0.26633	0.22505	0.17885	0.12679	0.06769	0.03503
3.66	0.42089	0.39544	0.36766	0.33720	0.30365	0.26653	0.22523	0.17900	0.12691	0.06775	0.03506
3.67	0.42114	0.39569	0.36790	0.33743	0.30387	0.26673	0.22541	0.17915	0.12702	0.06782	0.03510
3.68	0.42138	0.39593	0.36813	0.33765	0.30408	0.26693	0.22559	0.17930	0.12713	0.06788	0.03513
3.69	0.42163	0.39617	0.36837	0.33788	0.30430	0.26713	0.22577	0.17945	0.12725	0.06795	0.03517
3.7	0.42188	0.39641	0.36860	0.33810	0.30451	0.26733	0.22594	0.17960	0.12736	0.06801	0.03520
3.71	0.42212	0.39665	0.36883	0.33833	0.30472	0.26752	0.22612	0.17975	0.12747	0.06807	0.03524
3.72	0.42236	0.39689	0.36906	0.33855	0.30493	0.26772	0.22629	0.17989	0.12758	0.06814	0.03527
3.73	0.42260	0.39712	0.36929	0.33877	0.30514	0.26791	0.22646	0.18004	0.12769	0.06820	0.03530
3.74	0.42284	0.39736	0.36952	0.33899	0.30535	0.26810	0.22663	0.18018	0.12780	0.06826	0.03534
3.75	0.42308	0.39759	0.36975	0.33921	0.30556	0.26829	0.22680	0.18033	0.12791	0.06832	0.03537
3.76	0.42331	0.39782	0.36997	0.33942	0.30576	0.26848	0.22697	0.18047	0.12801	0.06838	0.03540
3.77	0.42355	0.39805	0.37020	0.33964	0.30596	0.26867	0.22714	0.18061	0.12812	0.06845	0.03544
3.78	0.42378	0.39828	0.37042	0.33985	0.30617	0.26886	0.22731	0.18075	0.12823	0.06851	0.03547
3.79	0.42401	0.39851	0.37064	0.34007	0.30637	0.26905	0.22748	0.18089	0.12833	0.06857	0.03550
3.8	0.42424	0.39873	0.37086	0.34028	0.30657	0.26923	0.22764	0.18103	0.12844	0.06863	0.03553
3.81	0.42447	0.39896	0.37108	0.34049	0.30677	0.26942	0.22781	0.18117	0.12855	0.06869	0.03557
3.82	0.42470	0.39918	0.37130	0.34070	0.30697	0.26960	0.22797	0.18131	0.12865	0.06875	0.03560
3.83	0.42492	0.39940	0.37151	0.34091	0.30716	0.26978	0.22813	0.18145	0.12875	0.06881	0.03563
3.84	0.42515	0.39962	0.37173	0.34111	0.30736	0.26996	0.22830	0.18159	0.12886	0.06887	0.03566
3.85	0.42537	0.39984	0.37194	0.34132	0.30755	0.27014	0.22846	0.18172	0.12896	0.06892	0.03569
3.86	0.42560	0.40006	0.37215	0.34152	0.30775	0.27032	0.22862	0.18186	0.12906	0.06898	0.03572
3.87	0.42582	0.40028	0.37236	0.34172	0.30794	0.27050	0.22878	0.18199	0.12916	0.06904	0.03575
3.88	0.42604	0.40049	0.37257	0.34193	0.30813	0.27068	0.22893	0.18212	0.12926	0.06910	0.03579
3.89	0.42625	0.40071	0.37278	0.34213	0.30832	0.27085	0.22909	0.18226	0.12936	0.06916	0.03582
3.9	0.42647	0.40092	0.37299	0.34233	0.30851	0.27103	0.22925	0.18239	0.12946	0.06921	0.03585
3.91	0.42669	0.40113	0.37320	0.34253	0.30870	0.27120	0.22940	0.18252	0.12956	0.06927	0.03588
3.92	0.42690	0.40134	0.37340	0.34272	0.30889	0.27138	0.22956	0.18265	0.12966	0.06933	0.03591
3.93	0.42711	0.40155	0.37361	0.34292	0.30907	0.27155	0.22971	0.18278	0.12976	0.06938	0.03594
3.94	0.42733	0.40176	0.37381	0.34311	0.30926	0.27172	0.22987	0.18291	0.12986	0.06944	0.03597
3.95	0.42754	0.40197	0.37401	0.34331	0.30944	0.27189	0.23002	0.18304	0.12996	0.06949	0.03600
3.96	0.42775	0.40217	0.37421	0.34350	0.30962	0.27206	0.23017	0.18317	0.13005	0.06955	0.03603
3.97	0.42795	0.40238	0.37441	0.34369	0.30981	0.27223	0.23032	0.18330	0.13015	0.06960	0.03606
3.98	0.42816	0.40258	0.37461	0.34388	0.30999	0.27239	0.23047	0.18342	0.13024	0.06966	0.03609
3.99	0.42837	0.40278	0.37480	0.34407	0.31017	0.27256	0.23062	0.18355	0.13034	0.06971	0.03612
4	0.42857	0.40299	0.37500	0.34426	0.31034	0.27273	0.23077	0.18367	0.13043	0.06977	0.03614
4.01	0.42877	0.40318	0.37519	0.34445	0.31052	0.27289	0.23092	0.18380	0.13053	0.06982	0.03617
4.02	0.42898	0.40338	0.37539	0.34464	0.31070	0.27306	0.23106	0.18392	0.13062	0.06988	0.03620
4.03	0.42918	0.40358	0.37558	0.34482	0.31088	0.27322	0.23121	0.18405	0.13072	0.06993	0.03623
4.04	0.42938	0.40378	0.37577	0.34501	0.31105	0.27338	0.23135	0.18417	0.13081	0.06998	0.03626
4.05	0.42958	0.40397	0.37596	0.34519	0.31122	0.27354	0.23150	0.18429	0.13090	0.07003	0.03629
4.06	0.42978	0.40417	0.37615	0.34537	0.31140	0.27370	0.23164	0.18441	0.13099	0.07009	0.03632
4.07	0.42997	0.40436	0.37634	0.34555	0.31157	0.27386	0.23179	0.18453	0.13108	0.07014	0.03634
4.08	0.43017	0.40455	0.37653	0.34573	0.31174	0.27402	0.23193	0.18465	0.13118	0.07019	0.03637
4.09	0.43036	0.40474	0.37671	0.34591	0.31191	0.27418	0.23207	0.18477	0.13127	0.07024	0.03640
4.1	0.43056	0.40493	0.37690	0.34609	0.31208	0.27434	0.23221	0.18489	0.13136	0.07029	0.03643
4.11	0.43075	0.40512	0.37708	0.34627	0.31225	0.27449	0.23235	0.18501	0.13145	0.07035	0.03646
4.12	0.43094	0.40531	0.37727	0.34645	0.31242	0.27465	0.23249	0.18513	0.13153	0.07040	0.03648
4.13	0.43113	0.40550	0.37745	0.34662	0.31258	0.27480	0.23263	0.18524	0.13162	0.07045	0.03651
4.14	0.43132	0.40568	0.37763	0.34680	0.31275	0.27496	0.23277	0.18536	0.13171	0.07050	0.03654
4.15	0.43151	0.40587	0.37781	0.34697	0.31291	0.27511	0.23290	0.18548	0.13180	0.07055	0.03656
4.16	0.43169	0.40605	0.37799	0.34714	0.31308	0.27526	0.23304	0.18559	0.13189	0.07060	0.03659
4.17	0.43188	0.40624	0.37817	0.34732	0.31324	0.27541	0.23317	0.18571	0.13197	0.07065	0.03662
4.18	0.43207	0.40642	0.37835	0.34749	0.31340	0.27556	0.23331	0.18582	0.13206	0.07070	0.03664
4.19	0.43225	0.40660	0.37852	0.34766	0.31356	0.27571	0.23344	0.18593	0.13215	0.07075	0.03667
4.2	0.43243	0.40678	0.37870	0.34783	0.31373	0.27586	0.23358	0.18605	0.13223	0.07080	0.03670
4.21	0.43261	0.40696	0.37887	0.34799	0.31389	0.27601	0.23371	0.18616	0.13232	0.07085	0.03672
4.22	0.43280	0.40714	0.37905	0.34816	0.31404	0.27616	0.23384	0.18627	0.13240	0.07089	0.03675
4.23	0.43298	0.40731	0.37922	0.34833	0.31420	0.27630	0.23397	0.18638	0.13249	0.07094	0.03678
4.24	0.43316	0.40749	0.37939	0.34849	0.31436	0.27645	0.23410	0.18649	0.13257	0.07099	0.03680
4.25	0.43333	0.40767	0.37956	0.34866	0.31452	0.27660	0.23423	0.18660	0.13265	0.07104	0.03683
4.26	0.43351	0.40784	0.37973	0.34882	0.31467	0.27674	0.23436	0.18671	0.13274	0.07109	0.03685
4.27	0.43369	0.40801	0.37990	0.34899	0.31483	0.27688	0.23449	0.18682	0.13282	0.07113	0.03688
4.28	0.43386	0.40819	0.38007	0.34915	0.31498	0.27703	0.23462	0.18693	0.13290	0.07118	0.03690
4.29	0.43404	0.40836	0.38024	0.34931	0.31513	0.27717	0.23475	0.18704	0.13298	0.07123	0.03693
4.3	0.43421	0.40853	0.38040	0.34947	0.31529	0.27731	0.23488	0.18715	0.13306	0.07127	0.03695
4.31	0.43438	0.40870	0.38057	0.34963	0.31544	0.27745	0.23500	0.18725	0.13315	0.07132	0.03698
4.32	0.43455	0.40887	0.38073	0.34979	0.31559	0.27759	0.23513	0.18736	0.13323	0.07137	0.03700
4.33	0.43473	0.40904	0.38090	0.34995	0.31574	0.27773	0.23525	0.18746	0.13331	0.07141	0.03703
4.34	0.43490	0.40920	0.38106	0.35010	0.31589	0.27787	0.23538	0.18757	0.13339	0.07146	0.03705
4.35	0.43506	0.40937	0.38122	0.35026	0.31604	0.27801	0.23550	0.18768	0.13347	0.07150	0.03708
4.36	0.43523	0.40953	0.38138	0.35042	0.31619	0.27815	0.23562	0.18778	0.13355	0.07155	0.03710
4.37	0.43540	0.40970	0.38155	0.35057	0.31633	0.27828	0.23575	0.18788	0.13362	0.07160	0.03713
4.38	0.43557	0.40986	0.38171	0.35073	0.31648	0.27842	0.23587	0.18799	0.13370	0.07164	0.03715
4.39	0.43573	0.41003	0.38186	0.35088	0.31663	0.27855	0.23599	0.18809	0.13378	0.07169	0.03718
4.4	0.43590	0.41019	0.38202	0.35103	0.31677	0.27869	0.23611	0.18819	0.13386	0.07173	0.03720
4.41	0.43606	0.41035	0.38218	0.35118	0.31691	0.27882	0.23623	0.18829	0.13394	0.07177	0.03722
4.42	0.43622	0.41051	0.38234	0.35134	0.31706	0.27896	0.23635	0.18840	0.13401	0.07182	0.03725
4.43	0.43639	0.41067	0.38249	0.35149	0.31720	0.27909	0.23647	0.18850	0.13409	0.07186	0.03727
4.44	0.43655	0.41083	0.38265	0.35164	0.31734	0.27922	0.23659	0.18860	0.13417	0.07191	0.03729
4.45	0.43671	0.41099	0.38280	0.35178	0.31748	0.27935	0.23671	0.18870	0.13424	0.07195	0.03732
4.46	0.43687	0.41114	0.38296	0.35193	0.31763	0.27948	0.23682	0.18880	0.13432	0.07199	0.03734
4.47	0.43703	0.41130	0.38311	0.35208	0.31777	0.27961	0.23694	0.18889	0.13439	0.07204	0.03736
4.48	0.43719	0.41146	0.38326	0.35223	0.31790	0.27974	0.23706	0.18899	0.13447	0.07208	0.03739
4.49	0.43734	0.41161	0.38341	0.35237	0.31804	0.27987	0.23717	0.18909	0.13454	0.07212	0.03741
4.5	0.43750	0.41176	0.38356	0.35252	0.31818	0.28000	0.23729	0.18919	0.13462	0.07216	0.03743
4.51	0.43766	0.41192	0.38371	0.35266	0.31832	0.28013	0.23740	0.18929	0.13469	0.07221	0.03746
4.52	0.43781	0.41207	0.38386	0.35281	0.31846	0.28025	0.23752	0.18938	0.13476	0.07225	0.03748
4.53	0.43797	0.41222	0.38401	0.35295	0.31859	0.28038	0.23763	0.18948	0.13484	0.07229	0.03750
4.54	0.43812	0.41237	0.38416	0.35309	0.31873	0.28051	0.23774	0.18958	0.13491	0.07233	0.03752
4.55	0.43827	0.41252	0.38430	0.35323	0.31886	0.28063	0.23786	0.18967	0.13498	0.07238	0.03755
4.56	0.43842	0.41267	0.38445	0.35337	0.31900	0.28076	0.23797	0.18977	0.13505	0.07242	0.03757
4.57	0.43857	0.41282	0.38459	0.35352	0.31913	0.28088	0.23808	0.18986	0.13512	0.07246	0.03759
4.58	0.43873	0.41297	0.38474	0.35366	0.31926	0.28100	0.23819	0.18995	0.13520	0.07250	0.03761
4.59	0.43888	0.41312	0.38488	0.35379	0.31940	0.28113	0.23830	0.19005	0.13527	0.07254	0.03763
4.6	0.43902	0.41327	0.38503	0.35393	0.31953	0.28125	0.23841	0.19014	0.13534	0.07258	0.03766
4.61	0.43917	0.41341	0.38517	0.35407	0.31966	0.28137	0.23852	0.19023	0.13541	0.07262	0.03768
4.62	0.43932	0.41356	0.38531	0.35421	0.31979	0.28149	0.23863	0.19033	0.13548	0.07266	0.03770
4.63	0.43947	0.41370	0.38545	0.35434	0.31992	0.28161	0.23874	0.19042	0.13555	0.07270	0.03772
4.64	0.43961	0.41385	0.38559	0.35448	0.32005	0.28173	0.23885	0.19051	0.13562	0.07274	0.03774
4.65	0.43976	0.41399	0.38573	0.35461	0.32018	0.28185	0.23895	0.19060	0.13569	0.07278	0.03777
4.66	0.43990	0.41413	0.38587	0.35475	0.32030	0.28197	0.23906	0.19069	0.13576	0.07282	0.03779
4.67	0.44005	0.41427	0.38601	0.35488	0.32043	0.28209	0.23917	0.19078	0.13583	0.07286	0.03781
4.68	0.44019	0.41441	0.38615	0.35502	0.32056	0.28221	0.23927	0.19087	0.13589	0.07290	0.03783
4.69	0.44033	0.41455	0.38629	0.35515	0.32068	0.28233	0.23938	0.19096	0.13596	0.07294	0.03785
4.7	0.44048	0.41469	0.38642	0.35528	0.32081	0.28244	0.23948	0.19105	0.13603	0.07298	0.03787
4.71	0.44062	0.41483	0.38656	0.35541	0.32093	0.28256	0.23959	0.19114	0.13610	0.07302	0.03789
4.72	0.44076	0.41497	0.38669	0.35554	0.32106	0.28267	0.23969	0.19123	0.13616	0.07306	0.03791
4.73	0.44090	0.41511	0.38683	0.35567	0.32118	0.28279	0.23979	0.19131	0.13623	0.07309	0.03793
4.74	0.44104	0.41525	0.38696	0.35580	0.32131	0.28290	0.23990	0.19140	0.13630	0.07313	0.03795
4.75	0.44118	0.41538	0.38710	0.35593	0.32143	0.28302	0.24000	0.19149	0.13636	0.07317	0.03797
4.76	0.44131	0.41552	0.38723	0.35606	0.32155	0.28313	0.24010	0.19158	0.13643	0.07321	0.03800
4.77	0.44145	0.41566	0.38736	0.35619	0.32167	0.28325	0.24020	0.19166	0.13650	0.07325	0.03802
4.78	0.44159	0.41579	0.38749	0.35632	0.32179	0.28336	0.24031	0.19175	0.13656	0.07328	0.03804
4.79	0.44172	0.41592	0.38762	0.35644	0.32191	0.28347	0.24041	0.19183	0.13663	0.07332	0.03806
4.8	0.44186	0.41606	0.38776	0.35657	0.32203	0.28358	0.24051	0.19192	0.13669	0.07336	0.03808
4.81	0.44200	0.41619	0.38788	0.35669	0.32215	0.28369	0.24061	0.19200	0.13676	0.07340	0.03810
4.82	0.44213	0.41632	0.38801	0.35682	0.32227	0.28380	0.24071	0.19209	0.13682	0.07343	0.03812
4.83	0.44226	0.41646	0.38814	0.35694	0.32239	0.28391	0.24080	0.19217	0.13688	0.07347	0.03814
4.84	0.44240	0.41659	0.38827	0.35707	0.32251	0.28402	0.24090	0.19226	0.13695	0.07351	0.03816
4.85	0.44253	0.41672	0.38840	0.35719	0.32263	0.28413	0.24100	0.19234	0.13701	0.07354	0.03818
4.86	0.44266	0.41685	0.38853	0.35731	0.32274	0.28424	0.24110	0.19242	0.13707	0.07358	0.03820
4.87	0.44279	0.41698	0.38865	0.35744	0.32286	0.28435	0.24120	0.19251	0.13714	0.07362	0.03821
4.88	0.44292	0.41710	0.38878	0.35756	0.32297	0.28446	0.24129	0.19259	0.13720	0.07365	0.03823
4.89	0.44305	0.41723	0.38890	0.35768	0.32309	0.28456	0.24139	0.19267	0.13726	0.07369	0.03825
4.9	0.44318	0.41736	0.38903	0.35780	0.32320	0.28467	0.24149	0.19275	0.13732	0.07372	0.03827
4.91	0.44331	0.41749	0.38915	0.35792	0.32332	0.28478	0.24158	0.19283	0.13739	0.07376	0.03829
4.92	0.44344	0.41761	0.38928	0.35804	0.32343	0.28488	0.24168	0.19291	0.13745	0.07380	0.03831
4.93	0.44357	0.41774	0.38940	0.35816	0.32355	0.28499	0.24177	0.19299	0.13751	0.07383	0.03833
4.94	0.44369	0.41786	0.38952	0.35827	0.32366	0.28509	0.24187	0.19307	0.13757	0.07387	0.03835
4.95	0.44382	0.41799	0.38964	0.35839	0.32377	0.28520	0.24196	0.19315	0.13763	0.07390	0.03837
4.96	0.44395	0.41811	0.38976	0.35851	0.32388	0.28530	0.24205	0.19323	0.13769	0.07394	0.03839
4.97	0.44407	0.41824	0.38988	0.35863	0.32399	0.28541	0.24215	0.19331	0.13775	0.07397	0.03841
4.98	0.44420	0.41836	0.39000	0.35874	0.32410	0.28551	0.24224	0.19339	0.13781	0.07401	0.03842
4.99	0.44432	0.41848	0.39012	0.35886	0.32421	0.28561	0.24233	0.19347	0.13787	0.07404	0.03844
5	0.44444	0.41860	0.39024	0.35897	0.32432	0.28571	0.24242	0.19355	0.13793	0.07407	0.03846
5.01	0.44457	0.41873	0.39036	0.35909	0.32443	0.28582	0.24252	0.19363	0.13799	0.07411	0.03848
5.02	0.44469	0.41885	0.39048	0.35920	0.32454	0.28592	0.24261	0.19370	0.13805	0.07414	0.03850
5.03	0.44481	0.41897	0.39060	0.35932	0.32465	0.28602	0.24270	0.19378	0.13811	0.07418	0.03852
5.04	0.44493	0.41909	0.39072	0.35943	0.32476	0.28612	0.24279	0.19386	0.13817	0.07421	0.03853
5.05	0.44505	0.41921	0.39083	0.35954	0.32487	0.28622	0.24288	0.19393	0.13823	0.07424	0.03855
5.06	0.44518	0.41933	0.39095	0.35966	0.32497	0.28632	0.24297	0.19401	0.13828	0.07428	0.03857
5.07	0.44530	0.41944	0.39106	0.35977	0.32508	0.28642	0.24306	0.19409	0.13834	0.07431	0.03859
5.08	0.44541	0.41956	0.39118	0.35988	0.32519	0.28652	0.24315	0.19416	0.13840	0.07434	0.03861
5.09	0.44553	0.41968	0.39129	0.35999	0.32529	0.28662	0.24324	0.19424	0.13846	0.07438	0.03862
5.1	0.44565	0.41980	0.39141	0.36010	0.32540	0.28671	0.24332	0.19431	0.13851	0.07441	0.03864
5.11	0.44577	0.41991	0.39152	0.36021	0.32550	0.28681	0.24341	0.19439	0.13857	0.07444	0.03866
5.12	0.44589	0.42003	0.39163	0.36032	0.32561	0.28691	0.24350	0.19446	0.13863	0.07448	0.03868
5.13	0.44600	0.42014	0.39175	0.36043	0.32571	0.28700	0.24359	0.19454	0.13868	0.07451	0.03870
5.14	0.44612	0.42026	0.39186	0.36054	0.32581	0.28710	0.24367	0.19461	0.13874	0.07454	0.03871
5.15	0.44624	0.42037	0.39197	0.36065	0.32592	0.28720	0.24376	0.19468	0.13880	0.07457	0.03873
5.16	0.44635	0.42049	0.39208	0.36075	0.32602	0.28729	0.24385	0.19476	0.13885	0.07461	0.03875
5.17	0.44647	0.42060	0.39219	0.36086	0.32612	0.28739	0.24393	0.19483	0.13891	0.07464	0.03877
5.18	0.44658	0.42071	0.39230	0.36097	0.32622	0.28748	0.24402	0.19490	0.13896	0.07467	0.03878
5.19	0.44670	0.42082	0.39241	0.36107	0.32632	0.28758	0.24410	0.19497	0.13902	0.07470	0.03880
5.2	0.44681	0.42094	0.39252	0.36118	0.32642	0.28767	0.24419	0.19505	0.13907	0.07473	0.03882
5.21	0.44692	0.42105	0.39263	0.36128	0.32653	0.28776	0.24427	0.19512	0.13913	0.07476	0.03883
5.22	0.44703	0.42116	0.39274	0.36139	0.32663	0.28786	0.24435	0.19519	0.13918	0.07480	0.03885
5.23	0.44715	0.42127	0.39285	0.36149	0.32673	0.28795	0.24444	0.19526	0.13924	0.07483	0.03887
5.24	0.44726	0.42138	0.39296	0.36160	0.32682	0.28804	0.24452	0.19533	0.13929	0.07486	0.03888
5.25	0.44737	0.42149	0.39306	0.36170	0.32692	0.28814	0.24460	0.19540	0.13934	0.07489	0.03890
5.26	0.44748	0.42160	0.39317	0.36181	0.32702	0.28823	0.24469	0.19547	0.13940	0.07492	0.03892
5.27	0.44759	0.42171	0.39328	0.36191	0.32712	0.28832	0.24477	0.19554	0.13945	0.07495	0.03893
5.28	0.44770	0.42181	0.39338	0.36201	0.32722	0.28841	0.24485	0.19561	0.13950	0.07498	0.03895
5.29	0.44781	0.42192	0.39349	0.36211	0.32731	0.28850	0.24493	0.19568	0.13956	0.07501	0.03897
5.3	0.44792	0.42203	0.39359	0.36221	0.32741	0.28859	0.24501	0.19575	0.13961	0.07504	0.03898
5.31	0.44802	0.42214	0.39370	0.36232	0.32751	0.28868	0.24510	0.19582	0.13966	0.07507	0.03900
5.32	0.44813	0.42224	0.39380	0.36242	0.32760	0.28877	0.24518	0.19589	0.13972	0.07510	0.03902
5.33	0.44824	0.42235	0.39390	0.36252	0.32770	0.28886	0.24526	0.19596	0.13977	0.07513	0.03903
5.34	0.44835	0.42245	0.39401	0.36262	0.32779	0.28895	0.24534	0.19603	0.13982	0.07516	0.03905
5.35	0.44845	0.42256	0.39411	0.36272	0.32789	0.28904	0.24542	0.19609	0.13987	0.07519	0.03907
5.36	0.44856	0.42266	0.39421	0.36282	0.32798	0.28912	0.24550	0.19616	0.13992	0.07522	0.03908
5.37	0.44867	0.42277	0.39432	0.36291	0.32808	0.28921	0.24557	0.19623	0.13997	0.07525	0.03910
5.38	0.44877	0.42287	0.39442	0.36301	0.32817	0.28930	0.24565	0.19630	0.14003	0.07528	0.03911
5.39	0.44888	0.42297	0.39452	0.36311	0.32827	0.28939	0.24573	0.19636	0.14008	0.07531	0.03913
5.4	0.44898	0.42308	0.39462	0.36321	0.32836	0.28947	0.24581	0.19643	0.14013	0.07534	0.03915
5.41	0.44908	0.42318	0.39472	0.36330	0.32845	0.28956	0.24589	0.19649	0.14018	0.07537	0.03916
5.42	0.44919	0.42328	0.39482	0.36340	0.32854	0.28965	0.24597	0.19656	0.14023	0.07540	0.03918
5.43	0.44929	0.42338	0.39492	0.36350	0.32864	0.28973	0.24604	0.19663	0.14028	0.07543	0.03919
5.44	0.44939	0.42348	0.39502	0.36359	0.32873	0.28982	0.24612	0.19669	0.14033	0.07546	0.03921
5.45	0.44949	0.42359	0.39512	0.36369	0.32882	0.28990	0.24620	0.19676	0.14038	0.07549	0.03922
5.46	0.44960	0.42369	0.39521	0.36378	0.32891	0.28999	0.24627	0.19682	0.14043	0.07552	0.03924
5.47	0.44970	0.42379	0.39531	0.36388	0.32900	0.29007	0.24635	0.19689	0.14048	0.07555	0.03926
5.48	0.44980	0.42389	0.39541	0.36397	0.32909	0.29016	0.24642	0.19695	0.14053	0.07557	0.03927
5.49	0.44990	0.42398	0.39551	0.36407	0.32918	0.29024	0.24650	0.19702	0.14058	0.07560	0.03929
5.5	0.45000	0.42408	0.39560	0.36416	0.32927	0.29032	0.24658	0.19708	0.14063	0.07563	0.03930
5.51	0.45010	0.42418	0.39570	0.36426	0.32936	0.29041	0.24665	0.19714	0.14067	0.07566	0.03932
5.52	0.45020	0.42428	0.39580	0.36435	0.32945	0.29049	0.24672	0.19721	0.14072	0.07569	0.03933
5.53	0.45030	0.42438	0.39589	0.36444	0.32953	0.29057	0.24680	0.19727	0.14077	0.07571	0.03935
5.54	0.45040	0.42448	0.39599	0.36453	0.32962	0.29065	0.24687	0.19733	0.14082	0.07574	0.03936
5.55	0.45050	0.42457	0.39608	0.36463	0.32971	0.29073	0.24695	0.19740	0.14087	0.07577	0.03938
5.56	0.45059	0.42467	0.39618	0.36472	0.32980	0.29082	0.24702	0.19746	0.14091	0.07580	0.03939
5.57	0.45069	0.42477	0.39627	0.36481	0.32988	0.29090	0.24709	0.19752	0.14096	0.07583	0.03941
5.58	0.45079	0.42486	0.39637	0.36490	0.32997	0.29098	0.24717	0.19758	0.14101	0.07585	0.03942
5.59	0.45088	0.42496	0.39646	0.36499	0.33006	0.29106	0.24724	0.19765	0.14106	0.07588	0.03944
5.6	0.45098	0.42505	0.39655	0.36508	0.33014	0.29114	0.24731	0.19771	0.14110	0.07591	0.03945
5.61	0.45108	0.42515	0.39664	0.36517	0.33023	0.29122	0.24738	0.19777	0.14115	0.07593	0.03947
5.62	0.45117	0.42524	0.39674	0.36526	0.33031	0.29130	0.24746	0.19783	0.14120	0.07596	0.03948
5.63	0.45127	0.42533	0.39683	0.36535	0.33040	0.29138	0.24753	0.19789	0.14124	0.07599	0.03950
5.64	0.45136	0.42543	0.39692	0.36544	0.33048	0.29146	0.24760	0.19795	0.14129	0.07602	0.03951
5.65	0.45146	0.42552	0.39701	0.36552	0.33057	0.29154	0.24767	0.19801	0.14134	0.07604	0.03952
5.66	0.45155	0.42561	0.39710	0.36561	0.33065	0.29161	0.24774	0.19807	0.14138	0.07607	0.03954
5.67	0.45164	0.42571	0.39719	0.36570	0.33074	0.29169	0.24781	0.19813	0.14143	0.07610	0.03955
5.68	0.45174	0.42580	0.39728	0.36579	0.33082	0.29177	0.24788	0.19819	0.14148	0.07612	0.03957
5.69	0.45183	0.42589	0.39737	0.36588	0.33090	0.29185	0.24795	0.19825	0.14152	0.07615	0.03958
5.7	0.45192	0.42598	0.39746	0.36596	0.33099	0.29193	0.24802	0.19831	0.14157	0.07618	0.03960
5.71	0.45202	0.42607	0.39755	0.36605	0.33107	0.29200	0.24809	0.19837	0.14161	0.07620	0.03961
5.72	0.45211	0.42616	0.39764	0.36613	0.33115	0.29208	0.24816	0.19843	0.14166	0.07623	0.03962
5.73	0.45220	0.42625	0.39773	0.36622	0.33123	0.29216	0.24823	0.19849	0.14170	0.07625	0.03964
5.74	0.45229	0.42634	0.39782	0.36631	0.33131	0.29223	0.24830	0.19855	0.14175	0.07628	0.03965
5.75	0.45238	0.42643	0.39791	0.36639	0.33140	0.29231	0.24837	0.19861	0.14179	0.07631	0.03967
5.76	0.45247	0.42652	0.39799	0.36648	0.33148	0.29238	0.24843	0.19866	0.14184	0.07633	0.03968
5.77	0.45256	0.42661	0.39808	0.36656	0.33156	0.29246	0.24850	0.19872	0.14188	0.07636	0.03969
5.78	0.45265	0.42670	0.39817	0.36664	0.33164	0.29253	0.24857	0.19878	0.14192	0.07638	0.03971
5.79	0.45274	0.42679	0.39825	0.36673	0.33172	0.29261	0.24864	0.19884	0.14197	0.07641	0.03972
5.8	0.45283	0.42688	0.39834	0.36681	0.33180	0.29268	0.24870	0.19890	0.14201	0.07643	0.03974
5.81	0.45292	0.42697	0.39843	0.36690	0.33188	0.29276	0.24877	0.19895	0.14206	0.07646	0.03975
5.82	0.45301	0.42705	0.39851	0.36698	0.33196	0.29283	0.24884	0.19901	0.14210	0.07648	0.03976
5.83	0.45310	0.42714	0.39860	0.36706	0.33203	0.29290	0.24890	0.19907	0.14214	0.07651	0.03978
5.84	0.45318	0.42723	0.39868	0.36714	0.33211	0.29298	0.24897	0.19912	0.14219	0.07653	0.03979
5.85	0.45327	0.42731	0.39877	0.36723	0.33219	0.29305	0.24904	0.19918	0.14223	0.07656	0.03980
5.86	0.45336	0.42740	0.39885	0.36731	0.33227	0.29312	0.24910	0.19923	0.14227	0.07658	0.03982
5.87	0.45345	0.42748	0.39894	0.36739	0.33235	0.29320	0.24917	0.19929	0.14231	0.07661	0.03983
5.88	0.45353	0.42757	0.39902	0.36747	0.33243	0.29327	0.24923	0.19935	0.14236	0.07663	0.03984
5.89	0.45362	0.42766	0.39910	0.36755	0.33250	0.29334	0.24930	0.19940	0.14240	0.07666	0.03986
5.9	0.45370	0.42774	0.39919	0.36763	0.33258	0.29341	0.24936	0.19946	0.14244	0.07668	0.03987
5.91	0.45379	0.42782	0.39927	0.36771	0.33266	0.29348	0.24943	0.19951	0.14248	0.07671	0.03988
5.92	0.45387	0.42791	0.39935	0.36779	0.33273	0.29356	0.24949	0.19957	0.14253	0.07673	0.03990
5.93	0.45396	0.42799	0.39943	0.36787	0.33281	0.29363	0.24956	0.19962	0.14257	0.07676	0.03991
5.94	0.45404	0.42808	0.39951	0.36795	0.33288	0.29370	0.24962	0.19968	0.14261	0.07678	0.03992
5.95	0.45413	0.42816	0.39960	0.36803	0.33296	0.29377	0.24968	0.19973	0.14265	0.07680	0.03994
5.96	0.45421	0.42824	0.39968	0.36811	0.33303	0.29384	0.24975	0.19979	0.14269	0.07683	0.03995
5.97	0.45430	0.42833	0.39976	0.36819	0.33311	0.29391	0.24981	0.19984	0.14273	0.07685	0.03996
5.98	0.45438	0.42841	0.39984	0.36827	0.33318	0.29398	0.24987	0.19989	0.14278	0.07688	0.03997
5.99	0.45446	0.42849	0.39992	0.36834	0.33326	0.29405	0.24994	0.19995	0.14282	0.07690	0.03999
6	0.45455	0.42857	0.40000	0.36842	0.33333	0.29412	0.25000	0.20000	0.14286	0.07692	0.04000
6.01	0.45463	0.42865	0.40008	0.36850	0.33341	0.29419	0.25006	0.20005	0.14290	0.07695	0.04001
6.02	0.45471	0.42873	0.40016	0.36858	0.33348	0.29426	0.25012	0.20011	0.14294	0.07697	0.04003
6.03	0.45479	0.42882	0.40024	0.36865	0.33355	0.29432	0.25019	0.20016	0.14298	0.07699	0.04004
6.04	0.45487	0.42890	0.40032	0.36873	0.33363	0.29439	0.25025	0.20021	0.14302	0.07702	0.04005
6.05	0.45495	0.42898	0.40040	0.36881	0.33370	0.29446	0.25031	0.20026	0.14306	0.07704	0.04006
6.06	0.45504	0.42906	0.40047	0.36888	0.33377	0.29453	0.25037	0.20032	0.14310	0.07706	0.04008
6.07	0.45512	0.42914	0.40055	0.36896	0.33385	0.29460	0.25043	0.20037	0.14314	0.07709	0.04009
6.08	0.45520	0.42922	0.40063	0.36903	0.33392	0.29466	0.25049	0.20042	0.14318	0.07711	0.04010
6.09	0.45528	0.42929	0.40071	0.36911	0.33399	0.29473	0.25055	0.20047	0.14322	0.07713	0.04011
6.1	0.45536	0.42937	0.40079	0.36918	0.33406	0.29480	0.25061	0.20052	0.14326	0.07716	0.04013
6.11	0.45544	0.42945	0.40086	0.36926	0.33413	0.29486	0.25067	0.20058	0.14330	0.07718	0.04014
6.12	0.45552	0.42953	0.40094	0.36933	0.33420	0.29493	0.25073	0.20063	0.14334	0.07720	0.04015
6.13	0.45560	0.42961	0.40102	0.36941	0.33427	0.29500	0.25079	0.20068	0.14338	0.07722	0.04016
6.14	0.45567	0.42969	0.40109	0.36948	0.33435	0.29506	0.25085	0.20073	0.14342	0.07725	0.04018
6.15	0.45575	0.42976	0.40117	0.36955	0.33442	0.29513	0.25091	0.20078	0.14345	0.07727	0.04019
6.16	0.45583	0.42984	0.40124	0.36963	0.33449	0.29519	0.25097	0.20083	0.14349	0.07729	0.04020
6.17	0.45591	0.42992	0.40132	0.36970	0.33456	0.29526	0.25103	0.20088	0.14353	0.07731	0.04021
6.18	0.45599	0.42999	0.40139	0.36977	0.33463	0.29532	0.25109	0.20093	0.14357	0.07734	0.04022
6.19	0.45606	0.43007	0.40147	0.36985	0.33469	0.29539	0.25115	0.20098	0.14361	0.07736	0.04024
6.2	0.45614	0.43015	0.40154	0.36992	0.33476	0.29545	0.25121	0.20103	0.14365	0.07738	0.04025
6.21	0.45622	0.43022	0.40162	0.36999	0.33483	0.29552	0.25127	0.20108	0.14368	0.07740	0.04026
6.22	0.45629	0.43030	0.40169	0.37006	0.33490	0.29558	0.25132	0.20113	0.14372	0.07743	0.04027
6.23	0.45637	0.43037	0.40177	0.37013	0.33497	0.29565	0.25138	0.20118	0.14376	0.07745	0.04028
6.24	0.45645	0.43045	0.40184	0.37021	0.33504	0.29571	0.25144	0.20123	0.14380	0.07747	0.04030
6.25	0.45652	0.43052	0.40191	0.37028	0.33511	0.29577	0.25150	0.20128	0.14384	0.07749	0.04031
6.26	0.45660	0.43060	0.40199	0.37035	0.33517	0.29584	0.25155	0.20133	0.14387	0.07751	0.04032
6.27	0.45667	0.43067	0.40206	0.37042	0.33524	0.29590	0.25161	0.20138	0.14391	0.07753	0.04033
6.28	0.45675	0.43075	0.40213	0.37049	0.33531	0.29596	0.25167	0.20142	0.14395	0.07756	0.04034
6.29	0.45682	0.43082	0.40220	0.37056	0.33538	0.29603	0.25172	0.20147	0.14398	0.07758	0.04035
6.3	0.45690	0.43089	0.40228	0.37063	0.33544	0.29609	0.25178	0.20152	0.14402	0.07760	0.04037
6.31	0.45697	0.43097	0.40235	0.37070	0.33551	0.29615	0.25184	0.20157	0.14406	0.07762	0.04038
6.32	0.45704	0.43104	0.40242	0.37077	0.33558	0.29621	0.25189	0.20162	0.14410	0.07764	0.04039
6.33	0.45712	0.43111	0.40249	0.37084	0.33564	0.29628	0.25195	0.20166	0.14413	0.07766	0.04040
6.34	0.45719	0.43119	0.40256	0.37091	0.33571	0.29634	0.25201	0.20171	0.14417	0.07768	0.04041
6.35	0.45726	0.43126	0.40263	0.37098	0.33577	0.29640	0.25206	0.20176	0.14420	0.07771	0.04042
6.36	0.45734	0.43133	0.40270	0.37104	0.33584	0.29646	0.25212	0.20181	0.14424	0.07773	0.04043
6.37	0.45741	0.43140	0.40278	0.37111	0.33590	0.29652	0.25217	0.20185	0.14428	0.07775	0.04045
6.38	0.45748	0.43147	0.40285	0.37118	0.33597	0.29658	0.25223	0.20190	0.14431	0.07777	0.04046
6.39	0.45756	0.43155	0.40292	0.37125	0.33603	0.29664	0.25228	0.20195	0.14435	0.07779	0.04047
6.4	0.45763	0.43162	0.40299	0.37132	0.33610	0.29670	0.25234	0.20200	0.14439	0.07781	0.04048
6.41	0.45770	0.43169	0.40305	0.37138	0.33616	0.29676	0.25239	0.20204	0.14442	0.07783	0.04049
6.42	0.45777	0.43176	0.40312	0.37145	0.33623	0.29682	0.25245	0.20209	0.14446	0.07785	0.04050
6.43	0.45784	0.43183	0.40319	0.37152	0.33629	0.29688	0.25250	0.20213	0.14449	0.07787	0.04051
6.44	0.45791	0.43190	0.40326	0.37158	0.33636	0.29694	0.25255	0.20218	0.14453	0.07789	0.04052
6.45	0.45798	0.43197	0.40333	0.37165	0.33642	0.29700	0.25261	0.20223	0.14456	0.07791	0.04054
6.46	0.45805	0.43204	0.40340	0.37172	0.33648	0.29706	0.25266	0.20227	0.14460	0.07793	0.04055
6.47	0.45812	0.43211	0.40347	0.37178	0.33655	0.29712	0.25271	0.20232	0.14463	0.07795	0.04056
6.48	0.45819	0.43218	0.40353	0.37185	0.33661	0.29718	0.25277	0.20236	0.14467	0.07797	0.04057
6.49	0.45826	0.43225	0.40360	0.37192	0.33667	0.29724	0.25282	0.20241	0.14470	0.07799	0.04058
6.5	0.45833	0.43231	0.40367	0.37198	0.33673	0.29730	0.25287	0.20245	0.14474	0.07801	0.04059
6.51	0.45840	0.43238	0.40374	0.37205	0.33680	0.29736	0.25293	0.20250	0.14477	0.07803	0.04060
6.52	0.45847	0.43245	0.40380	0.37211	0.33686	0.29741	0.25298	0.20254	0.14481	0.07805	0.04061
6.53	0.45854	0.43252	0.40387	0.37218	0.33692	0.29747	0.25303	0.20259	0.14484	0.07807	0.04062
6.54	0.45861	0.43259	0.40394	0.37224	0.33698	0.29753	0.25308	0.20263	0.14487	0.07809	0.04063
6.55	0.45868	0.43265	0.40400	0.37230	0.33704	0.29759	0.25314	0.20268	0.14491	0.07811	0.04064
6.56	0.45875	0.43272	0.40407	0.37237	0.33711	0.29764	0.25319	0.20272	0.14494	0.07813	0.04066
6.57	0.45881	0.43279	0.40414	0.37243	0.33717	0.29770	0.25324	0.20277	0.14498	0.07815	0.04067
6.58	0.45888	0.43286	0.40420	0.37250	0.33723	0.29776	0.25329	0.20281	0.14501	0.07817	0.04068
6.59	0.45895	0.43292	0.40427	0.37256	0.33729	0.29782	0.25334	0.20285	0.14504	0.07819	0.04069
6.6	0.45902	0.43299	0.40433	0.37262	0.33735	0.29787	0.25339	0.20290	0.14508	0.07821	0.04070
6.61	0.45908	0.43306	0.40440	0.37269	0.33741	0.29793	0.25344	0.20294	0.14511	0.07823	0.04071
6.62	0.45915	0.43312	0.40446	0.37275	0.33747	0.29799	0.25350	0.20299	0.14514	0.07825	0.04072
6.63	0.45922	0.43319	0.40453	0.37281	0.33753	0.29804	0.25355	0.20303	0.14518	0.07827	0.04073
6.64	0.45928	0.43325	0.40459	0.37287	0.33759	0.29810	0.25360	0.20307	0.14521	0.07829	0.04074
6.65	0.45935	0.43332	0.40466	0.37294	0.33765	0.29815	0.25365	0.20312	0.14524	0.07831	0.04075
6.66	0.45942	0.43338	0.40472	0.37300	0.33771	0.29821	0.25370	0.20316	0.14528	0.07833	0.04076
6.67	0.45948	0.43345	0.40478	0.37306	0.33777	0.29826	0.25375	0.20320	0.14531	0.07835	0.04077
6.68	0.45955	0.43351	0.40485	0.37312	0.33783	0.29832	0.25380	0.20324	0.14534	0.07837	0.04078
6.69	0.45961	0.43358	0.40491	0.37318	0.33789	0.29837	0.25385	0.20329	0.14538	0.07839	0.04079
6.7	0.45968	0.43364	0.40497	0.37325	0.33794	0.29843	0.25390	0.20333	0.14541	0.07840	0.04080
6.71	0.45974	0.43371	0.40504	0.37331	0.33800	0.29848	0.25395	0.20337	0.14544	0.07842	0.04081
6.72	0.45981	0.43377	0.40510	0.37337	0.33806	0.29854	0.25400	0.20341	0.14547	0.07844	0.04082
6.73	0.45987	0.43384	0.40516	0.37343	0.33812	0.29859	0.25405	0.20346	0.14551	0.07846	0.04083
6.74	0.45994	0.43390	0.40522	0.37349	0.33818	0.29865	0.25409	0.20350	0.14554	0.07848	0.04084
6.75	0.46000	0.43396	0.40529	0.37355	0.33824	0.29870	0.25414	0.20354	0.14557	0.07850	0.04085
6.76	0.46006	0.43403	0.40535	0.37361	0.33829	0.29876	0.25419	0.20358	0.14560	0.07852	0.04086
6.77	0.46013	0.43409	0.40541	0.37367	0.33835	0.29881	0.25424	0.20362	0.14563	0.07854	0.04087
6.78	0.46019	0.43415	0.40547	0.37373	0.33841	0.29886	0.25429	0.20366	0.14567	0.07855	0.04088
6.79	0.46025	0.43421	0.40553	0.37379	0.33846	0.29892	0.25434	0.20371	0.14570	0.07857	0.04089
6.8	0.46032	0.43428	0.40559	0.37385	0.33852	0.29897	0.25439	0.20375	0.14573	0.07859	0.04090
6.81	0.46038	0.43434	0.40566	0.37391	0.33858	0.29902	0.25443	0.20379	0.14576	0.07861	0.04091
6.82	0.46044	0.43440	0.40572	0.37397	0.33863	0.29908	0.25448	0.20383	0.14579	0.07863	0.04092
6.83	0.46051	0.43446	0.40578	0.37403	0.33869	0.29913	0.25453	0.20387	0.14582	0.07865	0.04093
6.84	0.46057	0.43452	0.40584	0.37408	0.33875	0.29918	0.25458	0.20391	0.14585	0.07866	0.04094
6.85	0.46063	0.43459	0.40590	0.37414	0.33880	0.29923	0.25462	0.20395	0.14589	0.07868	0.04095
6.86	0.46069	0.43465	0.40596	0.37420	0.33886	0.29928	0.25467	0.20399	0.14592	0.07870	0.04096
6.87	0.46075	0.43471	0.40602	0.37426	0.33891	0.29934	0.25472	0.20403	0.14595	0.07872	0.04097
6.88	0.46082	0.43477	0.40608	0.37432	0.33897	0.29939	0.25477	0.20407	0.14598	0.07874	0.04098
6.89	0.46088	0.43483	0.40614	0.37438	0.33903	0.29944	0.25481	0.20411	0.14601	0.07875	0.04099
6.9	0.46094	0.43489	0.40620	0.37443	0.33908	0.29949	0.25486	0.20415	0.14604	0.07877	0.04100
6.91	0.46100	0.43495	0.40626	0.37449	0.33914	0.29954	0.25491	0.20419	0.14607	0.07879	0.04101
6.92	0.46106	0.43501	0.40631	0.37455	0.33919	0.29960	0.25495	0.20423	0.14610	0.07881	0.04102
6.93	0.46112	0.43507	0.40637	0.37461	0.33924	0.29965	0.25500	0.20427	0.14613	0.07882	0.04103
6.94	0.46118	0.43513	0.40643	0.37466	0.33930	0.29970	0.25505	0.20431	0.14616	0.07884	0.04104
6.95	0.46124	0.43519	0.40649	0.37472	0.33935	0.29975	0.25509	0.20435	0.14619	0.07886	0.04105
6.96	0.46130	0.43525	0.40655	0.37478	0.33941	0.29980	0.25514	0.20439	0.14622	0.07888	0.04106
6.97	0.46136	0.43531	0.40661	0.37483	0.33946	0.29985	0.25518	0.20443	0.14625	0.07890	0.04107
6.98	0.46142	0.43537	0.40666	0.37489	0.33952	0.29990	0.25523	0.20447	0.14628	0.07891	0.04108
6.99	0.46148	0.43543	0.40672	0.37494	0.33957	0.29995	0.25527	0.20451	0.14631	0.07893	0.04109
7	0.46154	0.43548	0.40678	0.37500	0.33962	0.30000	0.25532	0.20455	0.14634	0.07895	0.04110
7.01	0.46160	0.43554	0.40684	0.37506	0.33968	0.30005	0.25536	0.20458	0.14637	0.07896	0.04111
7.02	0.46166	0.43560	0.40689	0.37511	0.33973	0.30010	0.25541	0.20462	0.14640	0.07898	0.04111
7.03	0.46172	0.43566	0.40695	0.37517	0.33978	0.30015	0.25545	0.20466	0.14643	0.07900	0.04112
7.04	0.46177	0.43572	0.40701	0.37522	0.33983	0.30020	0.25550	0.20470	0.14646	0.07902	0.04113
7.05	0.46183	0.43577	0.40706	0.37528	0.33989	0.30025	0.25554	0.20474	0.14649	0.07903	0.04114
7.06	0.46189	0.43583	0.40712	0.37533	0.33994	0.30030	0.25559	0.20478	0.14652	0.07905	0.04115
7.07	0.46195	0.43589	0.40718	0.37539	0.33999	0.30035	0.25563	0.20481	0.14655	0.07907	0.04116
7.08	0.46201	0.43595	0.40723	0.37544	0.34004	0.30040	0.25568	0.20485	0.14658	0.07908	0.04117
7.09	0.46206	0.43600	0.40729	0.37550	0.34010	0.30044	0.25572	0.20489	0.14661	0.07910	0.04118
7.1	0.46212	0.43606	0.40735	0.37555	0.34015	0.30049	0.25577	0.20493	0.14663	0.07912	0.04119
7.11	0.46218	0.43612	0.40740	0.37560	0.34020	0.30054	0.25581	0.20496	0.14666	0.07913	0.04120
7.12	0.46224	0.43617	0.40746	0.37566	0.34025	0.30059	0.25585	0.20500	0.14669	0.07915	0.04121
7.13	0.46229	0.43623	0.40751	0.37571	0.34030	0.30064	0.25590	0.20504	0.14672	0.07917	0.04122
7.14	0.46235	0.43629	0.40757	0.37576	0.34035	0.30069	0.25594	0.20508	0.14675	0.07918	0.04122
7.15	0.46241	0.43634	0.40762	0.37582	0.34041	0.30073	0.25598	0.20511	0.14678	0.07920	0.04123
7.16	0.46246	0.43640	0.40768	0.37587	0.34046	0.30078	0.25603	0.20515	0.14681	0.07922	0.04124
7.17	0.46252	0.43645	0.40773	0.37592	0.34051	0.30083	0.25607	0.20519	0.14683	0.07923	0.04125
7.18	0.46257	0.43651	0.40779	0.37598	0.34056	0.30088	0.25611	0.20522	0.14686	0.07925	0.04126
7.19	0.46263	0.43656	0.40784	0.37603	0.34061	0.30092	0.25616	0.20526	0.14689	0.07927	0.04127
7.2	0.46269	0.43662	0.40789	0.37608	0.34066	0.30097	0.25620	0.20530	0.14692	0.07928	0.04128
7.21	0.46274	0.43667	0.40795	0.37614	0.34071	0.30102	0.25624	0.20533	0.14695	0.07930	0.04129
7.22	0.46280	0.43673	0.40800	0.37619	0.34076	0.30106	0.25628	0.20537	0.14698	0.07932	0.04130
7.23	0.46285	0.43678	0.40806	0.37624	0.34081	0.30111	0.25633	0.20541	0.14700	0.07933	0.04130
7.24	0.46291	0.43684	0.40811	0.37629	0.34086	0.30116	0.25637	0.20544	0.14703	0.07935	0.04131
7.25	0.46296	0.43689	0.40816	0.37634	0.34091	0.30120	0.25641	0.20548	0.14706	0.07937	0.04132
7.26	0.46302	0.43695	0.40822	0.37640	0.34096	0.30125	0.25645	0.20552	0.14709	0.07938	0.04133
7.27	0.46307	0.43700	0.40827	0.37645	0.34101	0.30130	0.25649	0.20555	0.14711	0.07940	0.04134
7.28	0.46313	0.43706	0.40832	0.37650	0.34106	0.30134	0.25654	0.20559	0.14714	0.07941	0.04135
7.29	0.46318	0.43711	0.40838	0.37655	0.34111	0.30139	0.25658	0.20562	0.14717	0.07943	0.04136
7.3	0.46324	0.43716	0.40843	0.37660	0.34116	0.30144	0.25662	0.20566	0.14720	0.07945	0.04137
7.31	0.46329	0.43722	0.40848	0.37665	0.34120	0.30148	0.25666	0.20569	0.14722	0.07946	0.04137
7.32	0.46334	0.43727	0.40853	0.37670	0.34125	0.30153	0.25670	0.20573	0.14725	0.07948	0.04138
7.33	0.46340	0.43732	0.40858	0.37675	0.34130	0.30157	0.25674	0.20576	0.14728	0.07949	0.04139
7.34	0.46345	0.43738	0.40864	0.37680	0.34135	0.30162	0.25678	0.20580	0.14730	0.07951	0.04140
7.35	0.46350	0.43743	0.40869	0.37685	0.34140	0.30166	0.25683	0.20583	0.14733	0.07952	0.04141
7.36	0.46356	0.43748	0.40874	0.37690	0.34145	0.30171	0.25687	0.20587	0.14736	0.07954	0.04142
7.37	0.46361	0.43753	0.40879	0.37695	0.34149	0.30175	0.25691	0.20590	0.14739	0.07956	0.04143
7.38	0.46366	0.43759	0.40884	0.37700	0.34154	0.30180	0.25695	0.20594	0.14741	0.07957	0.04143
7.39	0.46372	0.43764	0.40889	0.37705	0.34159	0.30184	0.25699	0.20597	0.14744	0.07959	0.04144
7.4	0.46377	0.43769	0.40895	0.37710	0.34164	0.30189	0.25703	0.20601	0.14747	0.07960	0.04145
7.41	0.46382	0.43774	0.40900	0.37715	0.34168	0.30193	0.25707	0.20604	0.14749	0.07962	0.04146
7.42	0.46387	0.43779	0.40905	0.37720	0.34173	0.30198	0.25711	0.20608	0.14752	0.07963	0.04147
7.43	0.46392	0.43785	0.40910	0.37725	0.34178	0.30202	0.25715	0.20611	0.14754	0.07965	0.04148
7.44	0.46398	0.43790	0.40915	0.37730	0.34183	0.30206	0.25719	0.20615	0.14757	0.07966	0.04148
7.45	0.46403	0.43795	0.40920	0.37735	0.34187	0.30211	0.25723	0.20618	0.14760	0.07968	0.04149
7.46	0.46408	0.43800	0.40925	0.37740	0.34192	0.30215	0.25727	0.20621	0.14762	0.07969	0.04150
7.47	0.46413	0.43805	0.40930	0.37745	0.34197	0.30220	0.25731	0.20625	0.14765	0.07971	0.04151
7.48	0.46418	0.43810	0.40935	0.37750	0.34201	0.30224	0.25735	0.20628	0.14768	0.07972	0.04152
7.49	0.46423	0.43815	0.40940	0.37755	0.34206	0.30228	0.25739	0.20632	0.14770	0.07974	0.04153
7.5	0.46429	0.43820	0.40945	0.37759	0.34211	0.30233	0.25743	0.20635	0.14773	0.07975	0.04153
7.51	0.46434	0.43825	0.40950	0.37764	0.34215	0.30237	0.25746	0.20638	0.14775	0.07977	0.04154
7.52	0.46439	0.43830	0.40955	0.37769	0.34220	0.30241	0.25750	0.20642	0.14778	0.07978	0.04155
7.53	0.46444	0.43835	0.40960	0.37774	0.34224	0.30245	0.25754	0.20645	0.14780	0.07980	0.04156
7.54	0.46449	0.43840	0.40965	0.37779	0.34229	0.30250	0.25758	0.20648	0.14783	0.07981	0.04157
7.55	0.46454	0.43845	0.40970	0.37783	0.34233	0.30254	0.25762	0.20652	0.14786	0.07983	0.04157
7.56	0.46459	0.43850	0.40974	0.37788	0.34238	0.30258	0.25766	0.20655	0.14788	0.07984	0.04158
7.57	0.46464	0.43855	0.40979	0.37793	0.34243	0.30263	0.25770	0.20658	0.14791	0.07986	0.04159
7.58	0.46469	0.43860	0.40984	0.37797	0.34247	0.30267	0.25774	0.20662	0.14793	0.07987	0.04160
7.59	0.46474	0.43865	0.40989	0.37802	0.34252	0.30271	0.25777	0.20665	0.14796	0.07989	0.04161
7.6	0.46479	0.43870	0.40994	0.37807	0.34256	0.30275	0.25781	0.20668	0.14798	0.07990	0.04161
7.61	0.46484	0.43875	0.40999	0.37812	0.34261	0.30279	0.25785	0.20671	0.14801	0.07992	0.04162
7.62	0.46489	0.43880	0.41003	0.37816	0.34265	0.30284	0.25789	0.20675	0.14803	0.07993	0.04163
7.63	0.46494	0.43885	0.41008	0.37821	0.34269	0.30288	0.25793	0.20678	0.14806	0.07995	0.04164
7.64	0.46499	0.43890	0.41013	0.37826	0.34274	0.30292	0.25796	0.20681	0.14808	0.07996	0.04165
7.65	0.46503	0.43894	0.41018	0.37830	0.34278	0.30296	0.25800	0.20684	0.14811	0.07998	0.04165
7.66	0.46508	0.43899	0.41022	0.37835	0.34283	0.30300	0.25804	0.20688	0.14813	0.07999	0.04166
7.67	0.46513	0.43904	0.41027	0.37839	0.34287	0.30304	0.25808	0.20691	0.14816	0.08000	0.04167
7.68	0.46518	0.43909	0.41032	0.37844	0.34292	0.30309	0.25811	0.20694	0.14818	0.08002	0.04168
7.69	0.46523	0.43914	0.41037	0.37849	0.34296	0.30313	0.25815	0.20697	0.14821	0.08003	0.04168
7.7	0.46528	0.43918	0.41041	0.37853	0.34300	0.30317	0.25819	0.20700	0.14823	0.08005	0.04169
7.71	0.46533	0.43923	0.41046	0.37858	0.34305	0.30321	0.25823	0.20703	0.14825	0.08006	0.04170
7.72	0.46537	0.43928	0.41051	0.37862	0.34309	0.30325	0.25826	0.20707	0.14828	0.08008	0.04171
7.73	0.46542	0.43933	0.41055	0.37867	0.34313	0.30329	0.25830	0.20710	0.14830	0.08009	0.04172
7.74	0.46547	0.43937	0.41060	0.37871	0.34318	0.30333	0.25834	0.20713	0.14833	0.08010	0.04172
7.75	0.46552	0.43942	0.41065	0.37876	0.34322	0.30337	0.25837	0.20716	0.14835	0.08012	0.04173
7.76	0.46556	0.43947	0.41069	0.37880	0.34326	0.30341	0.25841	0.20719	0.14838	0.08013	0.04174
7.77	0.46561	0.43952	0.41074	0.37885	0.34331	0.30345	0.25845	0.20722	0.14840	0.08015	0.04175
7.78	0.46566	0.43956	0.41078	0.37889	0.34335	0.30349	0.25848	0.20725	0.14842	0.08016	0.04175
7.79	0.46571	0.43961	0.41083	0.37894	0.34339	0.30353	0.25852	0.20729	0.14845	0.08017	0.04176
7.8	0.46575	0.43966	0.41088	0.37898	0.34343	0.30357	0.25856	0.20732	0.14847	0.08019	0.04177
7.81	0.46580	0.43970	0.41092	0.37903	0.34348	0.30361	0.25859	0.20735	0.14850	0.08020	0.04178
7.82	0.46585	0.43975	0.41097	0.37907	0.34352	0.30365	0.25863	0.20738	0.14852	0.08022	0.04178
7.83	0.46589	0.43979	0.41101	0.37911	0.34356	0.30369	0.25866	0.20741	0.14854	0.08023	0.04179
7.84	0.46594	0.43984	0.41106	0.37916	0.34360	0.30373	0.25870	0.20744	0.14857	0.08024	0.04180
7.85	0.46599	0.43989	0.41110	0.37920	0.34365	0.30377	0.25873	0.20747	0.14859	0.08026	0.04181
7.86	0.46603	0.43993	0.41115	0.37924	0.34369	0.30381	0.25877	0.20750	0.14861	0.08027	0.04181
7.87	0.46608	0.43998	0.41119	0.37929	0.34373	0.30385	0.25881	0.20753	0.14864	0.08029	0.04182
7.88	0.46612	0.44002	0.41124	0.37933	0.34377	0.30389	0.25884	0.20756	0.14866	0.08030	0.04183
7.89	0.46617	0.44007	0.41128	0.37938	0.34381	0.30393	0.25888	0.20759	0.14868	0.08031	0.04184
7.9	0.46622	0.44011	0.41133	0.37942	0.34385	0.30396	0.25891	0.20762	0.14871	0.08033	0.04184
7.91	0.46626	0.44016	0.41137	0.37946	0.34390	0.30400	0.25895	0.20765	0.14873	0.08034	0.04185
7.92	0.46631	0.44020	0.41141	0.37950	0.34394	0.30404	0.25898	0.20768	0.14875	0.08035	0.04186
7.93	0.46635	0.44025	0.41146	0.37955	0.34398	0.30408	0.25902	0.20771	0.14878	0.08037	0.04187
7.94	0.46640	0.44029	0.41150	0.37959	0.34402	0.30412	0.25905	0.20774	0.14880	0.08038	0.04187
7.95	0.46644	0.44034	0.41155	0.37963	0.34406	0.30416	0.25909	0.20777	0.14882	0.08039	0.04188
7.96	0.46649	0.44038	0.41159	0.37968	0.34410	0.30420	0.25912	0.20780	0.14885	0.08041	0.04189
7.97	0.46653	0.44043	0.41163	0.37972	0.34414	0.30423	0.25916	0.20783	0.14887	0.08042	0.04189
7.98	0.46658	0.44047	0.41168	0.37976	0.34418	0.30427	0.25919	0.20786	0.14889	0.08043	0.04190
7.99	0.46662	0.44052	0.41172	0.37980	0.34422	0.30431	0.25922	0.20789	0.14891	0.08045	0.04191
8	0.46667	0.44056	0.41176	0.37984	0.34426	0.30435	0.25926	0.20792	0.14894	0.08046	0.04192
8.01	0.46671	0.44060	0.41181	0.37989	0.34430	0.30439	0.25929	0.20795	0.14896	0.08047	0.04192
8.02	0.46676	0.44065	0.41185	0.37993	0.34434	0.30442	0.25933	0.20798	0.14898	0.08049	0.04193
8.03	0.46680	0.44069	0.41189	0.37997	0.34438	0.30446	0.25936	0.20801	0.14900	0.08050	0.04194
8.04	0.46684	0.44073	0.41194	0.38001	0.34442	0.30450	0.25940	0.20804	0.14903	0.08051	0.04194
8.05	0.46689	0.44078	0.41198	0.38005	0.34446	0.30454	0.25943	0.20807	0.14905	0.08053	0.04195
8.06	0.46693	0.44082	0.41202	0.38010	0.34450	0.30457	0.25946	0.20810	0.14907	0.08054	0.04196
8.07	0.46697	0.44086	0.41206	0.38014	0.34454	0.30461	0.25950	0.20812	0.14909	0.08055	0.04197
8.08	0.46702	0.44091	0.41211	0.38018	0.34458	0.30465	0.25953	0.20815	0.14912	0.08056	0.04197
8.09	0.46706	0.44095	0.41215	0.38022	0.34462	0.30468	0.25956	0.20818	0.14914	0.08058	0.04198
8.1	0.46711	0.44099	0.41219	0.38026	0.34466	0.30472	0.25960	0.20821	0.14916	0.08059	0.04199
8.11	0.46715	0.44104	0.41223	0.38030	0.34470	0.30476	0.25963	0.20824	0.14918	0.08060	0.04199
8.12	0.46719	0.44108	0.41228	0.38034	0.34474	0.30479	0.25966	0.20827	0.14920	0.08062	0.04200
8.13	0.46723	0.44112	0.41232	0.38038	0.34478	0.30483	0.25970	0.20830	0.14923	0.08063	0.04201
8.14	0.46728	0.44116	0.41236	0.38042	0.34482	0.30487	0.25973	0.20833	0.14925	0.08064	0.04201
8.15	0.46732	0.44121	0.41240	0.38046	0.34486	0.30490	0.25976	0.20835	0.14927	0.08065	0.04202
8.16	0.46736	0.44125	0.41244	0.38050	0.34489	0.30494	0.25980	0.20838	0.14929	0.08067	0.04203
8.17	0.46741	0.44129	0.41248	0.38054	0.34493	0.30498	0.25983	0.20841	0.14931	0.08068	0.04204
8.18	0.46745	0.44133	0.41253	0.38058	0.34497	0.30501	0.25986	0.20844	0.14933	0.08069	0.04204
8.19	0.46749	0.44138	0.41257	0.38062	0.34501	0.30505	0.25990	0.20847	0.14936	0.08070	0.04205
8.2	0.46753	0.44142	0.41261	0.38066	0.34505	0.30508	0.25993	0.20849	0.14938	0.08072	0.04206
8.21	0.46757	0.44146	0.41265	0.38070	0.34509	0.30512	0.25996	0.20852	0.14940	0.08073	0.04206
8.22	0.46762	0.44150	0.41269	0.38074	0.34512	0.30516	0.25999	0.20855	0.14942	0.08074	0.04207
8.23	0.46766	0.44154	0.41273	0.38078	0.34516	0.30519	0.26003	0.20858	0.14944	0.08076	0.04208
8.24	0.46770	0.44158	0.41277	0.38082	0.34520	0.30523	0.26006	0.20861	0.14946	0.08077	0.04208
8.25	0.46774	0.44162	0.41281	0.38086	0.34524	0.30526	0.26009	0.20863	0.14948	0.08078	0.04209
8.26	0.46778	0.44167	0.41285	0.38090	0.34528	0.30530	0.26012	0.20866	0.14951	0.08079	0.04210
8.27	0.46782	0.44171	0.41289	0.38094	0.34531	0.30533	0.26015	0.20869	0.14953	0.08080	0.04210
8.28	0.46787	0.44175	0.41293	0.38098	0.34535	0.30537	0.26019	0.20872	0.14955	0.08082	0.04211
8.29	0.46791	0.44179	0.41297	0.38102	0.34539	0.30540	0.26022	0.20874	0.14957	0.08083	0.04212
8.3	0.46795	0.44183	0.41301	0.38106	0.34543	0.30544	0.26025	0.20877	0.14959	0.08084	0.04212
8.31	0.46799	0.44187	0.41305	0.38110	0.34546	0.30547	0.26028	0.20880	0.14961	0.08085	0.04213
8.32	0.46803	0.44191	0.41309	0.38114	0.34550	0.30551	0.26031	0.20882	0.14963	0.08087	0.04214
8.33	0.46807	0.44195	0.41313	0.38118	0.34554	0.30554	0.26034	0.20885	0.14965	0.08088	0.04214
8.34	0.46811	0.44199	0.41317	0.38121	0.34557	0.30558	0.26038	0.20888	0.14967	0.08089	0.04215
8.35	0.46815	0.44203	0.41321	0.38125	0.34561	0.30561	0.26041	0.20891	0.14969	0.08090	0.04216
8.36	0.46819	0.44207	0.41325	0.38129	0.34565	0.30565	0.26044	0.20893	0.14972	0.08091	0.04216
8.37	0.46823	0.44211	0.41329	0.38133	0.34568	0.30568	0.26047	0.20896	0.14974	0.08093	0.04217
8.38	0.46827	0.44215	0.41333	0.38137	0.34572	0.30572	0.26050	0.20899	0.14976	0.08094	0.04218
8.39	0.46831	0.44219	0.41337	0.38141	0.34576	0.30575	0.26053	0.20901	0.14978	0.08095	0.04218
8.4	0.46835	0.44223	0.41341	0.38144	0.34579	0.30579	0.26056	0.20904	0.14980	0.08096	0.04219
8.41	0.46839	0.44227	0.41345	0.38148	0.34583	0.30582	0.26059	0.20907	0.14982	0.08097	0.04220
8.42	0.46843	0.44231	0.41349	0.38152	0.34587	0.30585	0.26063	0.20909	0.14984	0.08099	0.04220
8.43	0.46847	0.44235	0.41352	0.38156	0.34590	0.30589	0.26066	0.20912	0.14986	0.08100	0.04221
8.44	0.46851	0.44239	0.41356	0.38159	0.34594	0.30592	0.26069	0.20915	0.14988	0.08101	0.04222
8.45	0.46855	0.44243	0.41360	0.38163	0.34598	0.30595	0.26072	0.20917	0.14990	0.08102	0.04222
8.46	0.46859	0.44247	0.41364	0.38167	0.34601	0.30599	0.26075	0.20920	0.14992	0.08103	0.04223
8.47	0.46863	0.44251	0.41368	0.38171	0.34605	0.30602	0.26078	0.20922	0.14994	0.08105	0.04223
8.48	0.46867	0.44255	0.41372	0.38174	0.34608	0.30606	0.26081	0.20925	0.14996	0.08106	0.04224
8.49	0.46871	0.44258	0.41376	0.38178	0.34612	0.30609	0.26084	0.20928	0.14998	0.08107	0.04225
8.5	0.46875	0.44262	0.41379	0.38182	0.34615	0.30612	0.26087	0.20930	0.15000	0.08108	0.04225
8.51	0.46879	0.44266	0.41383	0.38186	0.34619	0.30616	0.26090	0.20933	0.15002	0.08109	0.04226
8.52	0.46883	0.44270	0.41387	0.38189	0.34622	0.30619	0.26093	0.20935	0.15004	0.08110	0.04227
8.53	0.46887	0.44274	0.41391	0.38193	0.34626	0.30622	0.26096	0.20938	0.15006	0.08112	0.04227
8.54	0.46891	0.44278	0.41394	0.38197	0.34630	0.30626	0.26099	0.20941	0.15008	0.08113	0.04228
8.55	0.46894	0.44282	0.41398	0.38200	0.34633	0.30629	0.26102	0.20943	0.15010	0.08114	0.04229
8.56	0.46898	0.44285	0.41402	0.38204	0.34637	0.30632	0.26105	0.20946	0.15012	0.08115	0.04229
8.57	0.46902	0.44289	0.41406	0.38208	0.34640	0.30635	0.26108	0.20948	0.15014	0.08116	0.04230
8.58	0.46906	0.44293	0.41409	0.38211	0.34644	0.30639	0.26111	0.20951	0.15016	0.08117	0.04230
8.59	0.46910	0.44297	0.41413	0.38215	0.34647	0.30642	0.26114	0.20953	0.15018	0.08119	0.04231
8.6	0.46914	0.44301	0.41417	0.38218	0.34650	0.30645	0.26117	0.20956	0.15020	0.08120	0.04232
8.61	0.46917	0.44304	0.41421	0.38222	0.34654	0.30648	0.26120	0.20958	0.15022	0.08121	0.04232
8.62	0.46921	0.44308	0.41424	0.38226	0.34657	0.30652	0.26123	0.20961	0.15024	0.08122	0.04233
8.63	0.46925	0.44312	0.41428	0.38229	0.34661	0.30655	0.26126	0.20963	0.15026	0.08123	0.04233
8.64	0.46929	0.44316	0.41432	0.38233	0.34664	0.30658	0.26129	0.20966	0.15028	0.08124	0.04234
8.65	0.46933	0.44319	0.41435	0.38236	0.34668	0.30661	0.26132	0.20968	0.15029	0.08125	0.04235
8.66	0.46936	0.44323	0.41439	0.38240	0.34671	0.30665	0.26134	0.20971	0.15031	0.08126	0.04235
8.67	0.46940	0.44327	0.41443	0.38243	0.34675	0.30668	0.26137	0.20973	0.15033	0.08128	0.04236
8.68	0.46944	0.44330	0.41446	0.38247	0.34678	0.30671	0.26140	0.20976	0.15035	0.08129	0.04237
8.69	0.46947	0.44334	0.41450	0.38251	0.34681	0.30674	0.26143	0.20978	0.15037	0.08130	0.04237
8.7	0.46951	0.44338	0.41454	0.38254	0.34685	0.30677	0.26146	0.20981	0.15039	0.08131	0.04238
8.71	0.46955	0.44341	0.41457	0.38258	0.34688	0.30680	0.26149	0.20983	0.15041	0.08132	0.04238
8.72	0.46959	0.44345	0.41461	0.38261	0.34691	0.30684	0.26152	0.20986	0.15043	0.08133	0.04239
8.73	0.46962	0.44349	0.41464	0.38265	0.34695	0.30687	0.26155	0.20988	0.15045	0.08134	0.04240
8.74	0.46966	0.44352	0.41468	0.38268	0.34698	0.30690	0.26157	0.20991	0.15047	0.08135	0.04240
8.75	0.46970	0.44356	0.41472	0.38272	0.34701	0.30693	0.26160	0.20993	0.15049	0.08136	0.04241
8.76	0.46973	0.44360	0.41475	0.38275	0.34705	0.30696	0.26163	0.20996	0.15050	0.08138	0.04241
8.77	0.46977	0.44363	0.41479	0.38279	0.34708	0.30699	0.26166	0.20998	0.15052	0.08139	0.04242
8.78	0.46981	0.44367	0.41482	0.38282	0.34711	0.30702	0.26169	0.21001	0.15054	0.08140	0.04243
8.79	0.46984	0.44371	0.41486	0.38285	0.34715	0.30706	0.26172	0.21003	0.15056	0.08141	0.04243
8.8	0.46988	0.44374	0.41489	0.38289	0.34718	0.30709	0.26174	0.21005	0.15058	0.08142	0.04244
8.81	0.46992	0.44378	0.41493	0.38292	0.34721	0.30712	0.26177	0.21008	0.15060	0.08143	0.04244
8.82	0.46995	0.44381	0.41496	0.38296	0.34725	0.30715	0.26180	0.21010	0.15062	0.08144	0.04245
8.83	0.46999	0.44385	0.41500	0.38299	0.34728	0.30718	0.26183	0.21013	0.15063	0.08145	0.04246
8.84	0.47002	0.44389	0.41503	0.38303	0.34731	0.30721	0.26186	0.21015	0.15065	0.08146	0.04246
8.85	0.47006	0.44392	0.41507	0.38306	0.34735	0.30724	0.26188	0.21017	0.15067	0.08147	0.04247
8.86	0.47010	0.44396	0.41510	0.38309	0.34738	0.30727	0.26191	0.21020	0.15069	0.08148	0.04247
8.87	0.47013	0.44399	0.41514	0.38313	0.34741	0.30730	0.26194	0.21022	0.15071	0.08150	0.04248
8.88	0.47017	0.44403	0.41517	0.38316	0.34744	0.30733	0.26197	0.21025	0.15073	0.08151	0.04248
8.89	0.47020	0.44406	0.41521	0.38320	0.34748	0.30736	0.26200	0.21027	0.15075	0.08152	0.04249
8.9	0.47024	0.44410	0.41524	0.38323	0.34751	0.30739	0.26202	0.21029	0.15076	0.08153	0.04250
8.91	0.47027	0.44413	0.41528	0.38326	0.34754	0.30742	0.26205	0.21032	0.15078	0.08154	0.04250
8.92	0.47031	0.44417	0.41531	0.38330	0.34757	0.30745	0.26208	0.21034	0.15080	0.08155	0.04251
8.93	0.47034	0.44420	0.41535	0.38333	0.34760	0.30748	0.26211	0.21036	0.15082	0.08156	0.04251
8.94	0.47038	0.44424	0.41538	0.38336	0.34764	0.30751	0.26213	0.21039	0.15084	0.08157	0.04252
8.95	0.47041	0.44427	0.41541	0.38340	0.34767	0.30754	0.26216	0.21041	0.15085	0.08158	0.04252
8.96	0.47045	0.44431	0.41545	0.38343	0.34770	0.30757	0.26219	0.21043	0.15087	0.08159	0.04253
8.97	0.47048	0.44434	0.41548	0.38346	0.34773	0.30760	0.26221	0.21046	0.15089	0.08160	0.04254
8.98	0.47052	0.44438	0.41552	0.38350	0.34776	0.30763	0.26224	0.21048	0.15091	0.08161	0.04254
8.99	0.47055	0.44441	0.41555	0.38353	0.34779	0.30766	0.26227	0.21050	0.15093	0.08162	0.04255
9	0.47059	0.44444	0.41558	0.38356	0.34783	0.30769	0.26230	0.21053	0.15094	0.08163	0.04255
9.01	0.47062	0.44448	0.41562	0.38359	0.34786	0.30772	0.26232	0.21055	0.15096	0.08164	0.04256
9.02	0.47066	0.44451	0.41565	0.38363	0.34789	0.30775	0.26235	0.21057	0.15098	0.08165	0.04256
9.03	0.47069	0.44455	0.41569	0.38366	0.34792	0.30778	0.26238	0.21060	0.15100	0.08166	0.04257
9.04	0.47073	0.44458	0.41572	0.38369	0.34795	0.30781	0.26240	0.21062	0.15101	0.08167	0.04258
9.05	0.47076	0.44461	0.41575	0.38372	0.34798	0.30784	0.26243	0.21064	0.15103	0.08168	0.04258
9.06	0.47079	0.44465	0.41579	0.38376	0.34801	0.30787	0.26246	0.21066	0.15105	0.08169	0.04259
9.07	0.47083	0.44468	0.41582	0.38379	0.34804	0.30790	0.26248	0.21069	0.15107	0.08170	0.04259
9.08	0.47086	0.44472	0.41585	0.38382	0.34808	0.30793	0.26251	0.21071	0.15108	0.08172	0.04260
9.09	0.47090	0.44475	0.41588	0.38385	0.34811	0.30796	0.26253	0.21073	0.15110	0.08173	0.04260
9.1	0.47093	0.44478	0.41592	0.38389	0.34814	0.30798	0.26256	0.21075	0.15112	0.08174	0.04261
9.11	0.47096	0.44482	0.41595	0.38392	0.34817	0.30801	0.26259	0.21078	0.15114	0.08175	0.04261
9.12	0.47100	0.44485	0.41598	0.38395	0.34820	0.30804	0.26261	0.21080	0.15115	0.08176	0.04262
9.13	0.47103	0.44488	0.41602	0.38398	0.34823	0.30807	0.26264	0.21082	0.15117	0.08177	0.04263
9.14	0.47106	0.44492	0.41605	0.38401	0.34826	0.30810	0.26267	0.21084	0.15119	0.08178	0.04263
9.15	0.47110	0.44495	0.41608	0.38405	0.34829	0.30813	0.26269	0.21087	0.15121	0.08179	0.04264
9.16	0.47113	0.44498	0.41611	0.38408	0.34832	0.30816	0.26272	0.21089	0.15122	0.08180	0.04264
9.17	0.47116	0.44502	0.41615	0.38411	0.34835	0.30819	0.26274	0.21091	0.15124	0.08181	0.04265
9.18	0.47120	0.44505	0.41618	0.38414	0.34838	0.30821	0.26277	0.21093	0.15126	0.08182	0.04265
9.19	0.47123	0.44508	0.41621	0.38417	0.34841	0.30824	0.26279	0.21096	0.15127	0.08183	0.04266
9.2	0.47126	0.44511	0.41624	0.38420	0.34844	0.30827	0.26282	0.21098	0.15129	0.08184	0.04266
9.21	0.47130	0.44515	0.41628	0.38423	0.34847	0.30830	0.26285	0.21100	0.15131	0.08185	0.04267
9.22	0.47133	0.44518	0.41631	0.38427	0.34850	0.30833	0.26287	0.21102	0.15133	0.08186	0.04267
9.23	0.47136	0.44521	0.41634	0.38430	0.34853	0.30836	0.26290	0.21104	0.15134	0.08187	0.04268
9.24	0.47140	0.44524	0.41637	0.38433	0.34856	0.30838	0.26292	0.21107	0.15136	0.08188	0.04269
9.25	0.47143	0.44528	0.41640	0.38436	0.34859	0.30841	0.26295	0.21109	0.15138	0.08189	0.04269
9.26	0.47146	0.44531	0.41644	0.38439	0.34862	0.30844	0.26297	0.21111	0.15139	0.08190	0.04270
9.27	0.47149	0.44534	0.41647	0.38442	0.34865	0.30847	0.26300	0.21113	0.15141	0.08191	0.04270
9.28	0.47153	0.44537	0.41650	0.38445	0.34868	0.30849	0.26302	0.21115	0.15143	0.08192	0.04271
9.29	0.47156	0.44541	0.41653	0.38448	0.34871	0.30852	0.26305	0.21117	0.15144	0.08193	0.04271
9.3	0.47159	0.44544	0.41656	0.38451	0.34874	0.30855	0.26307	0.21120	0.15146	0.08193	0.04272
9.31	0.47162	0.44547	0.41659	0.38454	0.34877	0.30858	0.26310	0.21122	0.15148	0.08194	0.04272
9.32	0.47166	0.44550	0.41662	0.38457	0.34880	0.30861	0.26312	0.21124	0.15149	0.08195	0.04273
9.33	0.47169	0.44553	0.41666	0.38461	0.34883	0.30863	0.26315	0.21126	0.15151	0.08196	0.04273
9.34	0.47172	0.44557	0.41669	0.38464	0.34886	0.30866	0.26317	0.21128	0.15153	0.08197	0.04274
9.35	0.47175	0.44560	0.41672	0.38467	0.34889	0.30869	0.26320	0.21130	0.15154	0.08198	0.04274
9.36	0.47178	0.44563	0.41675	0.38470	0.34891	0.30871	0.26322	0.21132	0.15156	0.08199	0.04275
9.37	0.47182	0.44566	0.41678	0.38473	0.34894	0.30874	0.26325	0.21135	0.15158	0.08200	0.04275
9.38	0.47185	0.44569	0.41681	0.38476	0.34897	0.30877	0.26327	0.21137	0.15159	0.08201	0.04276
9.39	0.47188	0.44572	0.41684	0.38479	0.34900	0.30880	0.26330	0.21139	0.15161	0.08202	0.04276
9.4	0.47191	0.44575	0.41687	0.38482	0.34903	0.30882	0.26332	0.21141	0.15162	0.08203	0.04277
9.41	0.47194	0.44579	0.41690	0.38485	0.34906	0.30885	0.26335	0.21143	0.15164	0.08204	0.04278
9.42	0.47197	0.44582	0.41693	0.38488	0.34909	0.30888	0.26337	0.21145	0.15166	0.08205	0.04278
9.43	0.47200	0.44585	0.41697	0.38491	0.34912	0.30890	0.26340	0.21147	0.15167	0.08206	0.04279
9.44	0.47204	0.44588	0.41700	0.38494	0.34915	0.30893	0.26342	0.21149	0.15169	0.08207	0.04279
9.45	0.47207	0.44591	0.41703	0.38497	0.34917	0.30896	0.26345	0.21151	0.15171	0.08208	0.04280
9.46	0.47210	0.44594	0.41706	0.38500	0.34920	0.30898	0.26347	0.21154	0.15172	0.08209	0.04280
9.47	0.47213	0.44597	0.41709	0.38503	0.34923	0.30901	0.26349	0.21156	0.15174	0.08210	0.04281
9.48	0.47216	0.44600	0.41712	0.38505	0.34926	0.30904	0.26352	0.21158	0.15175	0.08211	0.04281
9.49	0.47219	0.44603	0.41715	0.38508	0.34929	0.30906	0.26354	0.21160	0.15177	0.08212	0.04282
9.5	0.47222	0.44606	0.41718	0.38511	0.34932	0.30909	0.26357	0.21162	0.15179	0.08213	0.04282
9.51	0.47225	0.44609	0.41721	0.38514	0.34934	0.30912	0.26359	0.21164	0.15180	0.08213	0.04283
9.52	0.47228	0.44613	0.41724	0.38517	0.34937	0.30914	0.26361	0.21166	0.15182	0.08214	0.04283
9.53	0.47231	0.44616	0.41727	0.38520	0.34940	0.30917	0.26364	0.21168	0.15183	0.08215	0.04284
9.54	0.47235	0.44619	0.41730	0.38523	0.34943	0.30920	0.26366	0.21170	0.15185	0.08216	0.04284
9.55	0.47238	0.44622	0.41733	0.38526	0.34946	0.30922	0.26369	0.21172	0.15187	0.08217	0.04285
9.56	0.47241	0.44625	0.41736	0.38529	0.34948	0.30925	0.26371	0.21174	0.15188	0.08218	0.04285
9.57	0.47244	0.44628	0.41739	0.38532	0.34951	0.30927	0.26373	0.21176	0.15190	0.08219	0.04286
9.58	0.47247	0.44631	0.41742	0.38535	0.34954	0.30930	0.26376	0.21178	0.15191	0.08220	0.04286
9.59	0.47250	0.44634	0.41745	0.38537	0.34957	0.30933	0.26378	0.21180	0.15193	0.08221	0.04287
9.6	0.47253	0.44637	0.41748	0.38540	0.34959	0.30935	0.26380	0.21182	0.15194	0.08222	0.04287
9.61	0.47256	0.44640	0.41751	0.38543	0.34962	0.30938	0.26383	0.21184	0.15196	0.08223	0.04288
9.62	0.47259	0.44643	0.41753	0.38546	0.34965	0.30940	0.26385	0.21186	0.15197	0.08224	0.04288
9.63	0.47262	0.44646	0.41756	0.38549	0.34968	0.30943	0.26387	0.21188	0.15199	0.08225	0.04289
9.64	0.47265	0.44649	0.41759	0.38552	0.34970	0.30946	0.26390	0.21190	0.15201	0.08225	0.04289
9.65	0.47268	0.44652	0.41762	0.38555	0.34973	0.30948	0.26392	0.21192	0.15202	0.08226	0.04290
9.66	0.47271	0.44655	0.41765	0.38557	0.34976	0.30951	0.26394	0.21194	0.15204	0.08227	0.04290
9.67	0.47274	0.44657	0.41768	0.38560	0.34978	0.30953	0.26397	0.21196	0.15205	0.08228	0.04291
9.68	0.47277	0.44660	0.41771	0.38563	0.34981	0.30956	0.26399	0.21198	0.15207	0.08229	0.04291
9.69	0.47280	0.44663	0.41774	0.38566	0.34984	0.30958	0.26401	0.21200	0.15208	0.08230	0.04292
9.7	0.47283	0.44666	0.41777	0.38569	0.34987	0.30961	0.26404	0.21202	0.15210	0.08231	0.04292
9.71	0.47286	0.44669	0.41780	0.38572	0.34989	0.30963	0.26406	0.21204	0.15211	0.08232	0.04293
9.72	0.47289	0.44672	0.41782	0.38574	0.34992	0.30966	0.26408	0.21206	0.15213	0.08233	0.04293
9.73	0.47291	0.44675	0.41785	0.38577	0.34995	0.30968	0.26411	0.21208	0.15214	0.08234	0.04294
9.74	0.47294	0.44678	0.41788	0.38580	0.34997	0.30971	0.26413	0.21210	0.15216	0.08234	0.04294
9.75	0.47297	0.44681	0.41791	0.38583	0.35000	0.30973	0.26415	0.21212	0.15217	0.08235	0.04294
9.76	0.47300	0.44684	0.41794	0.38585	0.35003	0.30976	0.26417	0.21214	0.15219	0.08236	0.04295
9.77	0.47303	0.44687	0.41797	0.38588	0.35005	0.30978	0.26420	0.21216	0.15220	0.08237	0.04295
9.78	0.47306	0.44690	0.41800	0.38591	0.35008	0.30981	0.26422	0.21218	0.15222	0.08238	0.04296
9.79	0.47309	0.44692	0.41802	0.38594	0.35011	0.30983	0.26424	0.21220	0.15223	0.08239	0.04296
9.8	0.47312	0.44695	0.41805	0.38596	0.35013	0.30986	0.26426	0.21222	0.15225	0.08240	0.04297
9.81	0.47315	0.44698	0.41808	0.38599	0.35016	0.30988	0.26429	0.21224	0.15226	0.08241	0.04297
9.82	0.47318	0.44701	0.41811	0.38602	0.35019	0.30991	0.26431	0.21226	0.15228	0.08241	0.04298
9.83	0.47320	0.44704	0.41814	0.38605	0.35021	0.30993	0.26433	0.21228	0.15229	0.08242	0.04298
9.84	0.47323	0.44707	0.41816	0.38607	0.35024	0.30996	0.26435	0.21230	0.15231	0.08243	0.04299
9.85	0.47326	0.44710	0.41819	0.38610	0.35026	0.30998	0.26438	0.21232	0.15232	0.08244	0.04299
9.86	0.47329	0.44712	0.41822	0.38613	0.35029	0.31001	0.26440	0.21233	0.15234	0.08245	0.04300
9.87	0.47332	0.44715	0.41825	0.38616	0.35032	0.31003	0.26442	0.21235	0.15235	0.08246	0.04300
9.88	0.47335	0.44718	0.41828	0.38618	0.35034	0.31006	0.26444	0.21237	0.15237	0.08247	0.04301
9.89	0.47338	0.44721	0.41830	0.38621	0.35037	0.31008	0.26447	0.21239	0.15238	0.08248	0.04301
9.9	0.47340	0.44724	0.41833	0.38624	0.35039	0.31010	0.26449	0.21241	0.15240	0.08248	0.04302
9.91	0.47343	0.44726	0.41836	0.38626	0.35042	0.31013	0.26451	0.21243	0.15241	0.08249	0.04302
9.92	0.47346	0.44729	0.41839	0.38629	0.35045	0.31015	0.26453	0.21245	0.15243	0.08250	0.04303
9.93	0.47349	0.44732	0.41841	0.38632	0.35047	0.31018	0.26455	0.21247	0.15244	0.08251	0.04303
9.94	0.47352	0.44735	0.41844	0.38634	0.35050	0.31020	0.26458	0.21249	0.15246	0.08252	0.04303
9.95	0.47354	0.44738	0.41847	0.38637	0.35052	0.31023	0.26460	0.21250	0.15247	0.08253	0.04304
9.96	0.47357	0.44740	0.41850	0.38640	0.35055	0.31025	0.26462	0.21252	0.15248	0.08254	0.04304
9.97	0.47360	0.44743	0.41852	0.38642	0.35057	0.31027	0.26464	0.21254	0.15250	0.08254	0.04305
9.98	0.47363	0.44746	0.41855	0.38645	0.35060	0.31030	0.26466	0.21256	0.15251	0.08255	0.04305
9.99	0.47366	0.44749	0.41858	0.38648	0.35062	0.31032	0.26468	0.21258	0.15253	0.08256	0.04306
10	0.47368	0.44751	0.41860	0.38650	0.35065	0.31034	0.26471	0.21260	0.15254	0.08257	0.04306

